PhoneLM:an Efficient and Capable Small Language Model Family through Principled Pre-training

The interest in developing small language models (SLM) for on-device deployment is fast growing. However, the existing SLM design hardly considers the device hardware characteristics. Instead, this work presents a simple yet effective principle for SLM design: architecture searching for (near-)optimal runtime efficiency before pre-training. Guided by this principle, we develop PhoneLM SLM family (currently with 0.5B and 1.5B versions), that acheive the state-of-the-art capability-efficiency tradeoff among those with similar parameter size. We fully open-source the code, weights, and training datasets of PhoneLM for reproducibility and transparency, including both base and instructed versions. We also release a finetuned version of PhoneLM capable of accurate Android Intent invocation, and an end-to-end Android demo. All materials are available at https://github.com/UbiquitousLearning/PhoneLM.

==> figs/fig-benckmark-speed-decoding.csv <==
Model,size(B),32,64,96,128,256,512,1024
SmolLM-360M,0.36,97.58,87.49,93.22,75.72,71.88,71.48,50.83
Qwen1.5-0.5B,0.5,69.15,67.29,59.66,59.03,56.68,50.41,43.27
Qwen2.5-0.5B,0.5,72.51,69.87,70.88,70.01,66.33,53.87,46.73
PhoneLM 0.5B,0.5,124.93,123.18,119.96,116.81,104.79,85.09,60.06
TinyLLaMA-1.1B,1.1,77.72,71.94,72.32,67.44,64.62,50.33,35.06
OPT 1.3B,1.3,21.39,18.58,18.68,18.58,17.07,14.01,9.87
PhoneLM 1.5B,1.5,59.16,58.08,56.36,54.68,49.76,42.49,33.5
StableLM-1.6B,1.6,51.51,49.67,47.59,48.54,44.9,37.47,26.87
SmolLM-1.7B,1.7,44.07,36.43,41.72,36.29,36.05,28.57,17.21
Qwen1.5-1.8B,1.8,54.67,51.46,52.17,51.24,46.59,37.65,31.73
Gemma-2B,2,23.41,21.46,22.08,21.92,19.81,19.02,15.56
MiniCPM 2B,2,21.6,19.16,21.13,19.79,19.51,17.24,11.82


==> figs/fig-benckmark-speed-prefilling.csv <==
Model,size(B),32,64,96,128,256,512,1024
SmolLM-360M,0.36,248.77,257.7,276.33,293.79,283.71,252.92,182.89
Qwen1.5-0.5B,0.5,97.94,119.02,116.85,118.13,116.35,102.53,81.75
Qwen2.5-0.5B,0.5,151.27,179.79,188.46,193.77,181.18,155.45,113.13
PhoneLM 0.5B,0.5,152.88,191.11,217.66,231.55,241.16,214.54,158.58
TinyLLaMA-1.1B,1.1,118.76,146.97,162.59,158.52,156.11,138.01,104.16
OPT 1.3B,1.3,47.41,51.57,62.66,62.4,64.76,69.79,66.84
PhoneLM 1.5B,1.5,66.01,81.47,89.21,93.07,94.15,85.81,71.75
StableLM-1.6B,1.6,85.13,94.06,92.78,93.14,90.79,82.63,67.17
SmolLM-1.7B,1.7,74.2,81,88.62,88.42,86.36,78.25,54.65
Qwen1.5-1.8B,1.8,76.11,91.39,90.79,91.85,89.02,78.33,60.43
Gemma-2B,2,45.56,47.96,52.09,51.9,50.86,50.33,46.1
MiniCPM 2B,2,39.79,42.92,44.07,44.5,43.1,40.48,31.9


==> figs/fig-benckmark-throughput-matrics-old.csv <==
Model,size(B),Prefilling Speed(tokens/s),Decoding Speed(tokens/s),AVG Selected
SmolLM-360M,0.36,257.7,87.49,60.17
Qwen1.5-0.5B,0.5,119.02,67.29,55.43
PhoneLM 0.5B,0.5,191.11,123.18,60.43
TinyLLaMA-1.1B,1.1,146.97,71.94,59.8
OPT 1.3B,1.3,51.57,18.58,56.91
PhoneLM 1.5B,1.5,81.47,58.08,66.36
StableLM-1.6B,1.6,94.06,49.67,66.35
SmolLM-1.7B,1.7,81,36.43,66.49
Qwen1.5-1.8B,1.8,91.39,51.46,63.61
Gemma-2B,2,47.96,21.46,70.09
MiniCPM 2B,2,42.92,19.16,69.44


==> figs/fig-benckmark-throughput-matrics.csv <==
Model,size(B),Prefilling Speed(tokens/s),Decoding Speed(tokens/s),AVG Selected,OpenData
TinyLLaMA-1.1B,1.1,146.97,71.94,59.8,TRUE
OPT-1.3B,1.3,51.57,18.58,56.91,TRUE
PhoneLM-1.5B,1.5,81.47,58.08,66.36,TRUE
StableLM-1.6B,1.6,94.06,49.67,66.35,FALSE
SmolLM-1.7B,1.7,81,36.43,66.49,TRUE
Qwen1.5-1.8B,1.8,91.39,51.46,63.61,FALSE
Gemma-2B,2,47.96,21.46,70.09,FALSE
MiniCPM-2B,2,42.92,19.16,69.44,FALSE


==> figs/fig-experimental-0.5B-steps.csv <==
name,billions,ARC-e,ARC-c,HellaSwag,WinoGrande,PIQA,SciQ,BoolQ,TruthfulQA MC1,TruthfulQA MC2,TruthfulQA zh MC2,MMLU,CMMLU,C-Eval Valid,SocialIQA,AVG Selected,AVG
xllm_500M_ri_smollm_12k-162B,162,53.11 ,28.58 ,44.36 ,51.54 ,69.26 ,73.20 ,61.19 ,21.91 ,37.49 ,47.96 ,26.55 ,25.29 ,23.03 ,33.47 ,54.47 ,38.55 
xllm_500M_ri_smollm_18k-243B,243,51.98 ,29.61 ,46.97 ,54.22 ,70.40 ,70.90 ,62.20 ,20.93 ,36.67 ,46.69 ,24.68 ,25.25 ,23.03 ,34.85 ,55.18 ,38.77 
xllm_500M_ri_smollm_24k-324B,324,54.97 ,29.01 ,48.51 ,54.78 ,70.51 ,78.30 ,61.99 ,21.05 ,36.20 ,45.06 ,25.82 ,25.19 ,23.48 ,32.80 ,56.87 ,38.95 
xllm_500M_ri_smollm_32k-432B,432,55.39 ,29.61 ,49.92 ,56.91 ,71.65 ,76.30 ,61.50 ,20.81 ,35.49 ,46.05 ,24.45 ,25.13 ,23.40 ,32.91 ,57.33 ,39.31 
xllm_500M_ri_smollm_42k-567B,567,56.36 ,29.10 ,51.33 ,57.22 ,71.38 ,80.90 ,60.67 ,21.30 ,37.13 ,42.76 ,24.69 ,25.28 ,22.66 ,33.98 ,58.14 ,39.43 
xllm_500M_ri_smollm_50k-675B,675,58.96 ,29.78 ,52.28 ,55.64 ,71.11 ,83.00 ,57.89 ,19.46 ,34.61 ,42.05 ,24.92 ,24.88 ,23.11 ,32.86 ,58.38 ,39.14 
xllm_500M_ri_smollm_60k-810B,810,57.70 ,29.86 ,52.53 ,55.01 ,72.36 ,81.40 ,60.28 ,20.93 ,36.71 ,43.83 ,26.46 ,24.57 ,23.25 ,32.70 ,58.45 ,39.66 
xllm_500M_ri_smollm_72k-972B,972,57.58 ,30.12 ,53.70 ,58.01 ,72.09 ,80.50 ,61.90 ,21.30 ,36.77 ,43.79 ,26.01 ,24.30 ,22.96 ,32.86 ,59.13 ,39.96 
xllm_500M_ri_smollm_80k-1080B,1080,59.97 ,31.06 ,53.87 ,57.62 ,73.61 ,83.70 ,60.58 ,21.05 ,36.75 ,43.01 ,25.74 ,24.00 ,25.48 ,41.81 ,60.06 ,41.17 
xllm_500M_ri_smollm_88k-1188B,1188,60.35 ,31.57 ,53.98 ,57.85 ,73.34 ,85.10 ,60.70 ,21.91 ,36.53 ,42.98 ,25.37 ,24.60 ,23.63 ,42.48 ,60.42 ,41.22 


==> figs/fig-experimental-1.5B-steps.csv <==
name,billions,ARC-e,ARC-c,HellaSwag,WinoGrande,PIQA,SciQ,BoolQ,TruthfulQA MC1,TruthfulQA MC2,TruthfulQA zh MC2,MMLU,CMMLU,C-Eval Valid,SocialIQA,AVG Selected,AVG
xllm_1.5B_ri_smollm_8k-72B || dclm+s+m mha i8rope relu 4.9wv,72,54.97,29.01,50.12,53.12,71.49,75.7,61.8,22.28,37.44,46.27,24.39,25.32,23.18,41.1,56.6,39.89
xllm_1.5B_ri_smollm_17k-153B,153,60.4,32.68,56.54,56.35,72.69,80.3,57.52,20.93,36.48,47.38,26.34,25.49,25.04,41.97,59.5,41.86
xllm_1.5B_ri_smollm_21k-189B,189,60.61,31.74,57.53,57.3,74.05,85.5,62.48,20.81,35.41,45.69,26.81,25.25,23.85,42.27,61.31,41.78
xllm_1.5B_ri_smollm_26k-234B,234,61.66,34.22,58.72,58.72,73.67,84.2,61.87,19.83,34.32,45.97,26.93,25.26,23.03,42.07,61.86,42.03
xllm_1.5B_ri_smollm_30k-270B,270,62.46,33.36,58.84,58.96,73.18,84.5,63.06,20.81,33.89,44.36,24.95,25.26,23.03,42.22,62.05,41.78
xllm_1.5B_ri_smollm_36k-334B,334,63.17,34.98,61,59.19,74.92,85.4,62.66,19.83,34.33,43.75,25.02,25.23,23.4,42.17,63.05,42.25
xllm_1.5B_ri_smollm_40k-360B,360,64.1,35.49,61.31,60.14,74.48,87.6,65.14,20.81,34.92,44.63,26.81,25.32,24.89,42.58,64.04,42.96
xllm_1.5B_ri_smollm_44k-396B,396,62.33,34.81,62.22,60.14,74.16,84.6,64.74,21.18,35.06,44.75,24.84,25.58,25.11,42.99,63.29,42.76
xllm_1.5B_ri_smollm_50k-450B,450,64.23,37.46,62.25,61.01,74.76,86.3,63,19.58,33.91,45.42,26.66,25.17,27.86,42.22,64.14,43.38
xllm_1.5B_ri_smollm_55k-495B,495,62.96,35.84,62.73,61.09,74.76,84.5,64.65,21.3,34.24,43.92,24.36,25.22,25.26,41.97,63.79,42.8
xllm_1.5B_ri_smollm_59k-531B,531,66.88,37.46,63.07,61.33,75.35,88.5,64.04,20.81,33.71,43.82,25.77,25.25,23.18,41.76,65.23,43.2
xllm_1.5B_ri_smollm_61k-549B,549,64.1,36.52,62.54,62.19,74.37,85.4,63.82,20.44,33.88,46.43,26.4,25.33,27.56,42.89,64.14,43.55
xllm_1.5B_ri_smollm_64k-576B,576,66.29,38.4,63,61.09,74.27,86.3,63.27,20.81,34.87,44.03,25.98,24.9,26.75,41.71,64.66,43.51
xllm_1.5B_ri_smollm_68k-612B,612,66.46,36.95,62.88,61.64,74.7,87.8,66.79,21.18,34.25,44.41,27.15,24.9,27.71,42.48,65.32,43.72
xllm_1.5B_ri_smollm_71k-639B,639,64.48,36.18,63.55,63.14,74.7,87.7,62.29,21.05,34.56,44.6,25.01,25.34,24.29,42.22,64.58,43.26
xllm_1.5B_ri_smollm_74k-666B,666,66.12,36.77,63.83,61.17,74.43,88.2,64.31,21.05,34.83,46.1,27.35,25.48,25.04,42.37,64.98,43.71
xllm_1.5B_ri_smollm_75k-675B,675,65.24,36.69,63.78,61.96,74.86,86.7,64.71,20.81,33.67,44.57,25.72,24.82,23.11,42.32,64.85,43.13
xllm_1.5B_ri_smollm_80k-720B,720,67.34,37.37,64.14,60.85,75.63,87.4,64.34,20.32,33.13,44.93,26.75,25.47,26.15,42.32,65.3,43.7
xllm_1.5B_ti_smollm_87k-783B,783,66.29,38.4,64.77,63.38,75.73,87.9,64.53,19.83,34.01,44.62,26.47,25.32,23.33,42.68,65.86,43.74
xllm_1.5B_ri_smollm_90k-810B,810,67.76,40.02,65.01,62.04,75.9,89.7,65.81,20.69,33.99,45.57,25.61,25.51,24.52,42.22,66.6,44.07
xllm_1.5B_ri_smollm_98k-882B,882,67.72,38.57,64.74,61.4,75.95,86.8,62.42,21.66,35.51,44.87,25.73,24.8,25.78,42.43,65.37,44.1
xllm_1.5B_ri_smollm_102k-918B,918,65.4,38.05,64.33,61.8,76.17,86.6,65.87,19.83,32.23,47.38,25.96,25.28,22.96,41.81,65.46,43.43
xllm_1.5B_ri_smollm_107k-963B,963,66.5,40.02,65.62,61.56,76.39,87.4,67.22,21.18,34.1,45.4,25.95,25.63,28.08,42.73,66.39,44.43
xllm_1.5B_ri_smollm_111k-999B,999,66.79,39.59,64.87,61.17,75.73,86,65.72,19.83,32.7,47.3,25.56,25.39,25.48,43.14,65.7,43.96
xllm_1.5B_ri_smollm_115k-1035B,1035,67.21,38.74,65.53,62.59,76.06,87,66.64,19.46,33.01,44.55,26.71,25.42,26.37,43.5,66.25,44.1
xllm_1.5B_ri_smollm_116k-1044B,1044,66.37,39.33,65.68,62.43,75.3,87.8,66.3,19.83,33.53,46.99,26.71,25.18,25.48,43.09,66.17,44.16
xllm_1.5B_ri_smollm_117k-1053B,1053,66.12,38.91,65.8,61.64,75.79,86.6,66.12,20.2,33.43,45.26,25.88,25.52,24.67,42.84,65.85,43.84
xllm_1.5B_ri_smollm_120k-1080B,1080,66.54,39.93,65.88,61.88,75.68,88.3,66.33,20.93,33.32,46.14,25.8,24.72,25.85,43.5,66.36,44.18
xllm_1.5B_ri_smollm_122k-1098B,1098,65.4,38.14,65.74,62.59,75.95,86.2,66.51,20.32,33.17,46.56,26.14,25.57,24.37,42.84,65.79,43.9
xllm_1.5B_ri_smollm_125k-1125B,1125,66.84 ,39.16 ,66.32 ,61.72 ,76.61 ,88.20 ,65.84 ,18.85 ,32.19 ,45.09 ,25.92 ,25.50 ,23.70 ,42.89 ,66.38 ,48.49 
xllm_1.5B_ri_smollm_138k-1242B,1242,68.01 ,39.68 ,66.35 ,61.96 ,76.44 ,87.60 ,67.68 ,19.58 ,32.59 ,44.65 ,25.93 ,25.58 ,24.22 ,43.65 ,66.82 ,48.85 
xllm_1.5B_ri_smollm_139k-1251B,1251,67.89 ,39.16 ,66.40 ,62.59 ,76.06 ,89.20 ,66.97 ,20.56 ,33.37 ,45.39 ,25.77 ,24.85 ,24.22 ,43.04 ,66.90 ,48.96 
xllm_1.5B_ri_smollm_140k-1260B,1260,66.58 ,39.93 ,66.48 ,62.12 ,76.82 ,87.60 ,66.91 ,21.79 ,33.77 ,45.23 ,26.41 ,25.46 ,24.59 ,43.71 ,66.63 ,49.10 
xllm_1.5B_ri_smollm_141k-1269B,1269,68.31 ,40.19 ,67.30 ,61.96 ,76.77 ,87.60 ,66.70 ,20.44 ,33.07 ,45.50 ,26.06 ,25.29 ,23.63 ,42.58 ,66.97 ,48.96 
xllm_1.5B_ri_smollm_142k-1278B,1278,67.00 ,38.82 ,66.37 ,62.51 ,76.82 ,87.50 ,67.19 ,20.69 ,33.48 ,46.15 ,25.80 ,25.14 ,24.74 ,43.19 ,66.60 ,48.96 
xllm_1.5B_ri_smollm_143k-1287B,1287,67.72 ,39.08 ,66.99 ,63.93 ,76.77 ,88.70 ,67.34 ,19.22 ,33.23 ,45.84 ,25.57 ,24.94 ,25.19 ,42.94 ,67.22 ,49.10 
xllm_1.5B_ri_smollm_144k-1296B,1296,67.34 ,38.91 ,66.89 ,62.35 ,76.39 ,87.60 ,67.43 ,19.83 ,32.31 ,46.65 ,25.74 ,25.19 ,23.55 ,43.50 ,66.70 ,48.83 
xllm_1.5B_ri_smollm_145k-1305B,1305,67.34 ,38.91 ,66.89 ,62.35 ,76.39 ,87.60 ,67.43 ,19.83 ,32.31 ,46.65 ,25.74 ,25.19 ,23.55 ,43.50 ,66.70 ,48.83 
xllm_1.5B_ri_smollm_146k-1314B,1314,67.85 ,39.25 ,66.80 ,61.96 ,76.50 ,88.40 ,67.19 ,19.95 ,32.52 ,45.35 ,25.74 ,25.44 ,23.70 ,43.50 ,66.85 ,48.87 
xllm_1.5B_ri_smollm_147k-1323B,1323,67.85 ,39.51 ,67.04 ,61.88 ,76.66 ,88.60 ,68.35 ,19.58 ,32.37 ,45.68 ,26.41 ,25.44 ,24.96 ,43.30 ,67.13 ,49.12 
xllm_1.5B_ri_smollm_148k-1332B,1332,68.06 ,39.76 ,66.47 ,62.67 ,76.33 ,87.70 ,67.74 ,20.20 ,33.01 ,45.51 ,25.81 ,25.13 ,25.48 ,43.76 ,66.96 ,49.11 
xllm_1.5B_ri_smollm_149k-1341B,1341,68.94 ,40.36 ,66.99 ,62.90 ,76.33 ,87.60 ,67.68 ,20.20 ,32.29 ,45.30 ,26.04 ,25.25 ,25.04 ,43.30 ,67.26 ,49.16 
xllm_1.5B_ri_smollm_150k-1350B,1350,68.52 ,39.08 ,67.28 ,61.80 ,76.71 ,87.60 ,66.80 ,20.32 ,32.35 ,45.34 ,26.19 ,25.13 ,24.74 ,42.63 ,66.83 ,48.89 
xllm_1.5B_ri_smollm_151k-1359B,1359,69.02 ,40.44 ,67.34 ,61.40 ,76.12 ,88.70 ,67.22 ,19.71 ,32.58 ,45.35 ,26.26 ,25.28 ,25.04 ,43.09 ,67.18 ,49.11 
xllm_1.5B_ri_smollm_152k-1368B,1368,68.27 ,39.51 ,67.22 ,61.72 ,76.17 ,88.50 ,67.28 ,20.20 ,32.78 ,45.34 ,26.64 ,25.63 ,26.00 ,42.89 ,66.95 ,49.15 
xllm_1.5B_ri_smollm_153k-1377B,1377,68.22 ,40.19 ,67.43 ,62.83 ,76.12 ,89.00 ,66.85 ,21.54 ,33.80 ,46.36 ,26.42 ,25.36 ,23.92 ,42.89 ,67.23 ,49.35 
xllm_1.5B_ri_smollm_154k-1386B,1386,68.14 ,40.44 ,67.10 ,61.56 ,76.33 ,89.10 ,66.76 ,19.83 ,32.97 ,45.75 ,26.30 ,25.53 ,26.82 ,43.09 ,67.06 ,49.27 
xllm_1.5B_ri_smollm_155k-1395B,1395,67.47 ,39.93 ,67.40 ,61.88 ,76.17 ,89.40 ,66.36 ,19.83 ,33.38 ,45.43 ,26.54 ,25.07 ,26.89 ,44.06 ,66.94 ,49.27 
xllm_1.5B_ri_smollm_156k-1404B,1404,67.38 ,39.33 ,66.74 ,62.90 ,76.06 ,88.20 ,67.13 ,20.56 ,33.04 ,45.17 ,26.18 ,25.09 ,25.71 ,43.76 ,66.82 ,49.09 
xllm_1.5B_ri_smollm_157k-1413B,1413,68.27 ,39.68 ,67.22 ,63.38 ,76.55 ,88.30 ,68.41 ,19.22 ,31.92 ,45.26 ,25.87 ,24.49 ,25.71 ,42.58 ,67.40 ,49.06 
xllm_1.5B_ri_smollm_158k-1422B,1422,68.18 ,39.59 ,67.11 ,62.59 ,76.55 ,88.90 ,66.88 ,20.07 ,33.66 ,45.45 ,26.35 ,26.15 ,25.56 ,43.45 ,67.11 ,49.32 
xllm_1.5B_ri_smollm_159k-1431B,1431,67.80 ,39.59 ,66.82 ,63.22 ,76.66 ,88.80 ,66.88 ,20.20 ,33.63 ,45.26 ,26.58 ,25.57 ,26.75 ,44.11 ,67.11 ,49.42 
xllm_1.5B_ri_smollm_160k-1440B,1440,68.43 ,39.93 ,67.41 ,62.75 ,76.66 ,88.40 ,67.68 ,19.58 ,32.49 ,45.49 ,25.87 ,24.84 ,25.19 ,43.24 ,67.32 ,49.14 
xllm_1.5B_ri_smollm_161k-1449B,1449,67.80 ,39.59 ,67.42 ,62.51 ,76.61 ,88.40 ,67.37 ,20.81 ,33.32 ,46.20 ,26.67 ,24.82 ,24.81 ,43.45 ,67.10 ,49.27 
xllm_1.5B_ri_smollm_162k-1458B,1458,67.85 ,39.51 ,67.51 ,63.46 ,76.66 ,89.80 ,67.92 ,19.58 ,32.88 ,45.39 ,26.96 ,25.44 ,24.52 ,43.30 ,67.53 ,49.34 
xllm_1.5B_ri_smollm_163k-1467B,1467,67.72 ,39.59 ,67.10 ,63.77 ,77.09 ,89.10 ,65.93 ,20.81 ,32.36 ,45.88 ,26.55 ,25.33 ,25.04 ,42.99 ,67.19 ,49.23 
xllm_1.5B_ri_smollm_164k-1476B,1476,68.10 ,39.85 ,67.33 ,62.90 ,76.44 ,89.30 ,66.02 ,21.42 ,33.49 ,45.72 ,25.73 ,25.61 ,24.81 ,43.71 ,67.13 ,49.32 
xllm_1.5B_ri_smollm_165k-1485B,1485,68.22 ,39.51 ,66.90 ,63.14 ,76.01 ,89.00 ,67.03 ,20.20 ,33.48 ,45.89 ,26.48 ,24.89 ,26.15 ,43.91 ,67.12 ,49.34 
xllm_1.5B_ri_smollm_166k-1494B,1494,68.31 ,39.33 ,67.03 ,62.98 ,76.61 ,89.40 ,67.43 ,20.93 ,32.66 ,45.37 ,25.92 ,24.76 ,25.11 ,43.19 ,67.30 ,49.22 
xllm_1.5B_ri_smollm_167k-1503B,1503,68.35 ,39.59 ,67.40 ,62.83 ,76.61 ,88.10 ,67.09 ,20.44 ,32.85 ,45.15 ,26.73 ,24.60 ,24.67 ,43.76 ,67.14 ,49.15 
xllm_1.5B_ri_smollm_168k-1512B,1512,68.01 ,39.68 ,66.04 ,63.22 ,76.61 ,87.80 ,66.88 ,20.56 ,32.28 ,45.35 ,26.22 ,24.73 ,25.26 ,43.45 ,66.89 ,49.01 
xllm_1.5B_ri_smollm_169k-1521B,1521,69.07 ,40.19 ,67.47 ,63.14 ,75.95 ,88.70 ,66.15 ,19.95 ,32.98 ,45.05 ,26.01 ,24.94 ,25.33 ,43.55 ,67.24 ,49.18 
xllm_1.5B_ri_smollm_170k-1530B,1530,68.56 ,40.44 ,67.11 ,62.59 ,75.73 ,88.70 ,67.55 ,20.20 ,32.71 ,45.63 ,25.99 ,25.53 ,26.45 ,43.19 ,67.24 ,49.31 
xllm_1.5B_ri_smollm_171k-1539B,1539,68.43 ,39.68 ,67.33 ,63.38 ,76.44 ,89.10 ,67.80 ,20.07 ,31.41 ,45.29 ,26.33 ,25.63 ,26.52 ,43.50 ,67.45 ,49.35 
xllm_1.5B_ri_smollm_172k-1548B,1548,68.60 ,40.61 ,67.63 ,61.96 ,76.66 ,88.40 ,66.97 ,20.69 ,32.17 ,46.17 ,26.81 ,25.57 ,25.56 ,43.50 ,67.26 ,49.38 
xllm_1.5B_ri_smollm_173k-1557B,1557,69.70 ,39.93 ,66.94 ,62.98 ,77.31 ,88.80 ,65.50 ,20.20 ,32.19 ,45.08 ,26.48 ,24.96 ,25.71 ,43.19 ,67.31 ,49.21 
xllm_1.5B_ri_smollm_174k-1566B,1566,68.31 ,39.85 ,67.09 ,63.22 ,76.22 ,88.60 ,67.31 ,19.58 ,31.55 ,44.89 ,26.17 ,24.89 ,26.23 ,43.71 ,67.23 ,49.12 


==> figs/fig-motivation-100_200M-loss.csv <==
file,hidden_size,intermediate_size,num_hidden_layers,activation,num_attention_heads,num_key_value_heads,loss,prefilling(tokens/s),decoding(tokens/s),size(real),label,labels,size
config_200M_n5,2048,5460,2,relu,16,16,4.211035,726.435,430.064,2.013184,D2048L2H16/16relu,1,200
config_200M_n5_silu,2048,5460,2,silu,16,16,4.208487,552.062,325.929,2.013184,D2048L2H16/16silu,2,200
config_200M_n3,1536,4096,4,relu,16,16,3.940918,706.14,391.363,1.88755968,D1536L4H16/16relu,3,200
config_200M_n3_silu,1536,4096,4,silu,16,16,3.911836,683.968,351.094,1.88755968,D1536L4H16/16silu,4,200
config_200M_n4,1024,2688,12,relu,16,16,3.889238,559.803,225.881,1.99778304,D1024L12H16/16relu,5,200
config_200M_n6,1024,2688,12,relu,4,4,3.873701,533.001,222.266,1.99778304,D1024L12H4/4relu,6,200
config_200M_n7,1024,2688,12,relu,16,4,3.888789,546.763,215.036,1.99778304,D1024L12H16/4relu,7,200
config_200M_n4_silu,1024,2688,12,silu,16,16,3.851025,461.423,178.945,1.99778304,D1024L12H16/16silu,8,200
config_200M_n6_silu,1024,2688,12,silu,4,4,3.856553,427.383,162.845,1.99778304,D1024L12H4/4silu,9,200
config_200M_n7_silu,1024,2688,12,silu,16,4,3.861377,412.811,160.71,1.99778304,D1024L12H16/16silu,10,200
config_200M_n2,704,1856,25,relu,16,16,4.017041,489.618,144.051,1.82196608,D704L25H16/16relu,11,200
config_200M_n8,704,1856,25,relu,4,4,3.951738,505.007,139.139,1.82196608,D704L25H4/4relu,12,200
config_200M_n9,704,1856,25,relu,16,4,3.982451,554.875,131.294,1.82196608,D704L25H16/4relu,13,200
config_200M_n2_silu,704,1856,25,silu,16,16,3.980557,487.49,124.165,1.82196608,D704L25H16/16silu,14,200
config_200M_n8_silu,704,1856,25,silu,4,4,3.949785,391.937,103.51,1.82196608,D704L25H4/4silu,15,200
config_200M_n9_silu,704,1856,25,silu,16,4,3.944238,448.847,98.5838,1.82196608,D704L25H16/4silu,16,200
config_200M_n1,576,1536,40,relu,16,16,4.105196,430.523,119.422,1.87610112,D576L40H16/16relu,17,200
config_200M_n1_silu,576,1536,40,silu,16,16,4.133623,407.077,88.2051,1.87610112,D576L40H16/16silu,18,200
config_100M_n7,1280,2096,3,relu,16,16,3.75877,916.697,455.318,1.0672896,D1280L3H16/16relu,1,100
config_100M_n7_silu,1280,2096,3,silu,16,16,3.805151,877.191,424.078,1.0672896,D1280L3H16/16silu,2,100
config_100M_n1,768,2046,9,relu,16,16,3.702618,742.845,258.562,1.0142208,D768L9H16/16relu,3,100
config_100M_n5,768,2046,9,relu,4,4,3.673696,784.939,266.681,1.0142208,D768L9H4/4relu,4,100
config_100M_n6,768,2046,9,relu,16,4,3.662871,871.936,260.368,1.0142208,D768L9H16/4relu,5,100
config_100M_n1_silu,768,2046,9,silu,16,16,3.687948,788.946,260.032,1.0142208,D768L9H16/16silu,6,100
config_100M_n5_silu,768,2046,9,silu,4,4,3.662252,773.271,255.422,1.0142208,D768L9H4/4silu,7,100
config_100M_n6_silu,768,2046,9,silu,16,4,3.645391,853.463,252.711,1.0142208,D768L9H16/4silu,8,100
config_100M_n2,704,1856,11,relu,16,16,3.654775,720.981,228.109,0.99544192,D704L11H16/16relu,9,100
config_100M_n2_silu,704,1856,11,silu,16,16,3.63876,753.613,228.032,0.99544192,D704L11H16/16silu,10,100
config_100M_n3,576,1536,18,relu,16,16,3.681943,601.557,154.585,0.99995904,D576L18H16/16relu,11,100
config_100M_n8,576,1536,18,relu,4,4,3.58883,652.111,164.046,0.99995904,D576L18H4/4relu,12,100
config_100M_n9,576,1536,18,relu,16,4,3.664626,705.539,153.852,0.99995904,D576L18H16/4relu,13,100
config_100M_n3_silu,576,1536,18,silu,16,16,3.674524,614.405,151.978,0.99995904,D576L18H16/16silu,14,100
config_100M_n8_silu,576,1536,18,silu,4,4,3.67,640.128,160.481,0.99995904,D576L18H4/4silu,15,100
config_100M_n9_silu,576,1536,18,silu,16,4,3.67,691.674,150.149,0.99995904,D576L18H16/4silu,16,100
config_100M_n4,448,1184,33,relu,16,16,3.679146,469.89,89.4814,1.0105536,D448L33H16/16relu,17,100
config_100M_n4_silu,448,1184,33,silu,16,16,3.673525,481.581,87.7012,1.0105536,D448L33H16/16silu,18,100

==> figs/fig-motivation-100_200M-matrics-show.csv <==
label,size,vocab_size,hidden_size,intermediate_size,num_attention_heads,num_key_value_heads,num_hidden_layers,activation,prefilling(tokens/s),decoding(tokens/s),AVG Selected
L40D384H32,83M,32000,384,1024,32,32,40,SiLU,464.83,157.37,36.04
L20D512H64,79M,32000,512,1344,64,64,20,SiLU,892.83,256.38,35.71
L10D704H32,82M,32000,704,1856,32,32,10,SiLU,800.45,385.18,35.8
L20D576H16,98M,32000,576,1536,16,16,20,SiLU,626.46,268.48,35.81
L30D448H32,86M,32000,448,1184,32,32,30,SiLU,592.06,160.68,35.54
L20D576H4,98M,32000,576,1536,4,4,20,SiLU,415.25,270.08,35.79
L60D320H32,83M,32000,320,832,32,32,60,SiLU,379.75,87.79,35.5
L20D576H8,98M,32000,576,1536,8,8,20,SiLU,942.37,254.91,35.63
L40D576H32,178M,32000,576,1536,32,32,40,SiLU,353.68,106.56,36.1
L25D704H32,170M,32000,704,1856,32,32,25,SiLU,439.70,152.02,35.927
L13D960H32,175M,32000,960,2560,32,32,13,SiLU,531.05,224.87,35.755
L55D512H32,188M,32000,512,1344,32,32,55,SiLU,363.57,89.24,35.622


==> figs/fig-motivation-100_200M-matrics.csv <==
model size,vocab_size,hidden_size,intermediate_size,num_attention_heads,num_key_value_heads,num_hidden_layers,activation,prefilling(tokens/s),decoding(tokens/s),AVG Selected,AVG,label,size,config,loss,file
0.083,32000,384,1024,32,32,40,SiLU,464.826,157.365,36.04,34.92,L40D384H32,100,xllm_100M_nas_40_384,3.4200 ,config_nas_100m_4
0.079,32000,512,1344,64,64,20,SiLU,892.832,256.384,35.71,34.73,L20D512H64,100,xllm_95M_nas_20_512_64,3.5170 ,config_nas_100m_11
0.082,32000,704,1856,32,32,10,SiLU,800.45,385.183,35.8,34.72,L10D704H32,100,xllm_100M_nas_10_704,3.5551 ,config_nas_100m_1
0.098,32000,576,1536,16,16,20,SiLU,626.462,268.48,35.81,34.66,L20D576H16,100,xllm_100M_nas_20_576_16,3.1118 ,config_nas_100m_9
0.086,32000,448,1184,32,32,30,SiLU,592.061,160.679,35.54,34.53,L30D448H32,100,xllm_100M_nas_30_448,3.1646 ,config_nas_100m_3
0.098,32000,576,1536,4,4,20,SiLU,415.253,270.08,35.79,34.51,L20D576H4,100,xllm_100M_nas_20_576_4,3.0353 ,config_nas_100m_8
0.083,32000,320,832,32,32,60,SiLU,379.75,87.7905,35.5,34.42,L60D320H32,100,xllm_100M_nas_80_288,3.6662 ,config_nas_100m_5
0.098,32000,576,1536,8,8,20,SiLU,942.368,254.908,35.63,34.33,L20D576H8,100,xllm_100M_nas_20_576_8,3.0649 ,config_nas_100m_10
0.178,32000,576,1536,32,32,40,SiLU,353.683,106.556,36.1,34.77,L40D576H32,200,xllm_200M_nas_40_576,3.0977 ,config_nas_200m_3
0.17,32000,704,1856,32,32,25,SiLU,439.696,152.023,35.927,34.63,L25D704H32,200,xllm_200M_nas_25_704,3.0135 ,config_nas_200m_2
0.175,32000,960,2560,32,32,13,SiLU,531.054,224.867,35.755,34.48,L13D960H32,200,xllm_200M_nas_13_960,2.8966 ,config_nas_200m_1
0.188,32000,512,1344,32,32,55,SiLU,363.568,89.239,35.622,34.44,L55D512H32,200,xllm_200M_nas_55_512,3.2123 ,config_nas_200m_4


==> figs/fig-pretraining-architecture-relu.csv <==
	ReLU(CPU)	SiLU(CPU)	ReLU(NPU)	SiLU(NPU)
32	2	2	1	1
64	2	2	1	1
128	2	2	1	1
256	2	2	1	1

==> figs/fig-pretraining-architecture-rope.csv <==
	RoPE(CPU)	QRoPE(CPU)	RoPE(NPU)	QRoPE(NPU)
32	2	2	1	1
64	2	2	1	1
128	2	2	1	1
256	2	2	1	1


==> figs/fig-pretraining-training-loss-0.5B.csv <==
train/global_step,train/loss,data
20,8.6023,0.27
40,7.172,0.54
60,6.6596,0.81
80,6.2926,1.08
100,6.0286,1.35
120,5.8455,1.62
140,5.6335,1.89
160,5.4692,2.16
180,5.3273,2.43
200,5.2071,2.7
220,5.0934,2.97
240,4.983,3.24
260,4.888,3.51
280,4.784,3.78
300,4.6775,4.05
320,4.6386,4.32
340,4.5385,4.59
360,4.4037,4.86
380,4.3565,5.13
400,4.254,5.4
420,4.195,5.67
440,4.1577,5.94
460,4.105,6.21
480,4.0183,6.48
500,3.9669,6.75
520,3.9226,7.02
540,3.8804,7.29
560,3.8389,7.56
580,3.8077,7.83
600,3.7662,8.1
620,3.748,8.37
640,3.7271,8.64
660,3.7117,8.91
680,3.7285,9.18
700,3.6903,9.45
720,3.6957,9.72
740,3.6625,9.99
760,3.6398,10.26
780,3.5997,10.53
800,3.6006,10.8
820,3.556,11.07
840,3.5086,11.34
860,3.5175,11.61
880,3.4851,11.88
900,3.4629,12.15
920,3.4506,12.42
940,3.4433,12.69
960,3.4183,12.96
980,3.3929,13.23
1000,3.3805,13.5
1020,3.3682,13.77
1040,3.4038,14.04
1060,3.3707,14.31
1080,3.3591,14.58
1100,3.3226,14.85
1120,3.3457,15.12
1140,3.3378,15.39
1160,3.3175,15.66
1180,3.3082,15.93
1200,3.2926,16.2
1220,3.2835,16.47
1240,3.2787,16.74
1260,3.2991,17.01
1280,3.3027,17.28
1300,3.2868,17.55
1320,3.266,17.82
1340,3.255,18.09
1360,3.2573,18.36
1380,3.2136,18.63
1400,3.2019,18.9
1420,3.2099,19.17
1440,3.214,19.44
1460,3.2153,19.71
1480,3.1935,19.98
1500,3.1856,20.25
1520,3.1753,20.52
1540,3.2016,20.79
1560,3.1768,21.06
1580,3.1307,21.33
1600,3.1647,21.6
1620,3.1245,21.87
1640,3.1289,22.14
1660,3.1325,22.41
1680,3.1331,22.68
1700,3.1298,22.95
1720,3.1423,23.22
1740,3.1529,23.49
1760,3.143,23.76
1780,3.1231,24.03
1800,3.1324,24.3
1820,3.143,24.57
1840,3.1323,24.84
1860,3.1138,25.11
1880,3.1184,25.38
1900,3.0947,25.65
1920,3.0525,25.92
1940,3.0868,26.19
1960,3.069,26.46
1980,3.0762,26.73
2000,3.0465,27
2020,3.053,27.27
2040,3.0585,27.54
2060,3.0514,27.81
2080,3.0879,28.08
2100,3.0818,28.35
2120,3.0946,28.62
2140,3.068,28.89
2160,3.0851,29.16
2180,3.0262,29.43
2200,3.0545,29.7
2220,3.036,29.97
2240,3.0537,30.24
2260,3.0444,30.51
2280,3.0438,30.78
2300,3.0442,31.05
2320,3.0451,31.32
2340,3.0588,31.59
2360,3.0332,31.86
2380,3.0203,32.13
2400,3.0206,32.4
2420,3.0225,32.67
2440,3.0045,32.94
2460,3.0116,33.21
2480,3.0516,33.48
2500,3.0323,33.75
2520,3.0389,34.02
2540,3.0338,34.29
2560,2.9988,34.56
2580,3.0022,34.83
2600,3.0321,35.1
2620,3.0144,35.37
2640,2.9972,35.64
2660,2.9907,35.91
2680,3.0051,36.18
2700,2.9765,36.45
2720,2.9678,36.72
2740,2.9831,36.99
2760,2.9915,37.26
2780,2.991,37.53
2800,2.9581,37.8
2820,2.9583,38.07
2840,2.9224,38.34
2860,2.9603,38.61
2880,2.9797,38.88
2900,2.9739,39.15
2920,2.9512,39.42
2940,2.9888,39.69
2960,2.9765,39.96
2980,2.9595,40.23
3000,2.9771,40.5
3020,2.9837,40.77
3040,2.9649,41.04
3060,2.9172,41.31
3080,2.9615,41.58
3100,2.9437,41.85
3120,2.9334,42.12
3140,2.9612,42.39
3160,2.9303,42.66
3180,2.9652,42.93
3200,2.9771,43.2
3220,2.9828,43.47
3240,2.9455,43.74
3260,2.9474,44.01
3280,2.9376,44.28
3300,2.9373,44.55
3320,2.9138,44.82
3340,2.945,45.09
3360,2.9341,45.36
3380,2.9259,45.63
3400,2.9395,45.9
3420,2.947,46.17
3440,2.9277,46.44
3460,2.9272,46.71
3480,2.9229,46.98
3500,2.9494,47.25
3520,2.915,47.52
3540,2.9247,47.79
3560,2.9222,48.06
3580,2.9044,48.33
3600,2.8944,48.6
3620,2.9268,48.87
3640,2.9491,49.14
3660,2.9391,49.41
3680,2.938,49.68
3700,2.8908,49.95
3720,2.8944,50.22
3740,2.9213,50.49
3760,2.9065,50.76
3780,2.8959,51.03
3800,2.8684,51.3
3820,2.8809,51.57
3840,2.8467,51.84
3860,2.866,52.11
3880,2.91,52.38
3900,2.9192,52.65
3920,2.9031,52.92
3940,2.8708,53.19
3960,2.8785,53.46
3980,2.853,53.73
4000,2.8714,54
4020,2.8754,54.27
4040,2.8306,54.54
4060,2.8432,54.81
4080,2.839,55.08
4100,2.8429,55.35
4120,2.883,55.62
4140,2.848,55.89
4160,2.8545,56.16
4180,2.8881,56.43
4200,2.887,56.7
4220,2.8779,56.97
4240,2.8641,57.24
4260,2.8757,57.51
4280,2.904,57.78
4300,2.8783,58.05
4320,2.864,58.32
4340,2.8633,58.59
4360,2.8744,58.86
4380,2.8652,59.13
4400,2.8695,59.4
4420,2.8539,59.67
4440,2.8177,59.94
4460,2.8415,60.21
4480,2.863,60.48
4500,2.8679,60.75
4520,2.8424,61.02
4540,2.8661,61.29
4560,2.8278,61.56
4580,2.8594,61.83
4600,2.8503,62.1
4620,2.8201,62.37
4640,2.8284,62.64
4660,2.86,62.91
4680,2.8487,63.18
4700,2.8509,63.45
4720,2.8392,63.72
4740,2.8054,63.99
4760,2.8226,64.26
4780,2.8068,64.53
4800,2.8142,64.8
4820,2.7954,65.07
4840,2.7956,65.34
4860,2.7993,65.61
4880,2.794,65.88
4900,2.814,66.15
4920,2.8392,66.42
4940,2.8501,66.69
4960,2.8677,66.96
4980,2.889,67.23
5000,2.8507,67.5
5020,2.8374,67.77
5040,2.8335,68.04
5060,2.8465,68.31
5080,2.8573,68.58
5100,2.8332,68.85
5120,2.8392,69.12
5140,2.8112,69.39
5160,2.837,69.66
5180,2.855,69.93
5200,2.8569,70.2
5220,2.8141,70.47
5240,2.8044,70.74
5260,2.8392,71.01
5280,2.847,71.28
5300,2.8323,71.55
5320,2.8191,71.82
5340,2.7978,72.09
5360,2.8275,72.36
5380,2.8404,72.63
5400,2.7924,72.9
5420,2.7923,73.17
5440,2.7883,73.44
5460,2.7644,73.71
5480,2.7919,73.98
5500,2.7931,74.25
5520,2.801,74.52
5540,2.8195,74.79
5560,2.8002,75.06
5580,2.8137,75.33
5600,2.7997,75.6
5620,2.8136,75.87
5640,2.8113,76.14
5660,2.7817,76.41
5680,2.7623,76.68
5700,2.7719,76.95
5720,2.7959,77.22
5740,2.8146,77.49
5760,2.8349,77.76
5780,2.792,78.03
5800,2.8177,78.3
5820,2.8186,78.57
5840,2.811,78.84
5860,2.8257,79.11
5880,2.806,79.38
5900,2.7932,79.65
5920,2.8142,79.92
5940,2.8222,80.19
5960,2.8302,80.46
5980,2.8173,80.73
6000,2.83,81
6020,2.8108,81.27
6040,2.8075,81.54
6060,2.8556,81.81
6080,2.8569,82.08
6100,2.8286,82.35
6120,2.7957,82.62
6140,2.8113,82.89
6160,2.7924,83.16
6180,2.7902,83.43
6200,2.7964,83.7
6220,2.7729,83.97
6240,2.7758,84.24
6260,2.772,84.51
6280,2.7695,84.78
6300,2.7946,85.05
6320,2.797,85.32
6340,2.782,85.59
6360,2.7814,85.86
6380,2.7776,86.13
6400,2.7685,86.4
6420,2.7879,86.67
6440,2.7986,86.94
6460,2.8043,87.21
6480,2.7991,87.48
6500,2.7989,87.75
6520,2.8092,88.02
6540,2.7912,88.29
6560,2.8148,88.56
6580,2.804,88.83
6600,2.7879,89.1
6620,2.7969,89.37
6640,2.7663,89.64
6660,2.7667,89.91
6680,2.783,90.18
6700,2.8031,90.45
6720,2.7963,90.72
6740,2.7953,90.99
6760,2.8063,91.26
6780,2.7652,91.53
6800,2.7352,91.8
6820,2.7338,92.07
6840,2.7592,92.34
6860,2.779,92.61
6880,2.722,92.88
6900,2.7347,93.15
6920,2.7525,93.42
6940,2.7209,93.69
6960,2.7678,93.96
6980,2.7576,94.23
7000,2.734,94.5
7020,2.7582,94.77
7040,2.7466,95.04
7060,2.7283,95.31
7080,2.7411,95.58
7100,2.7203,95.85
7120,2.7324,96.12
7140,2.7422,96.39
7160,2.7431,96.66
7180,2.7355,96.93
7200,2.7182,97.2
7220,2.7493,97.47
7240,2.7244,97.74
7260,2.7218,98.01
7280,2.7452,98.28
7300,2.7319,98.55
7320,2.7406,98.82
7340,2.7305,99.09
7360,2.7338,99.36
7380,2.7715,99.63
7400,2.8352,99.9
7420,2.8115,100.17
7440,2.8058,100.44
7460,2.7994,100.71
7480,2.7654,100.98
7500,2.7627,101.25
7520,2.7714,101.52
7540,2.807,101.79
7560,2.7858,102.06
7580,2.796,102.33
7600,2.8048,102.6
7620,2.7956,102.87
7640,2.7973,103.14
7660,2.8123,103.41
7680,2.7739,103.68
7700,2.7676,103.95
7720,2.7959,104.22
7740,2.7817,104.49
7760,2.7647,104.76
7780,2.7614,105.03
7800,2.7426,105.3
7820,2.7319,105.57
7840,2.721,105.84
7860,2.7615,106.11
7880,2.7263,106.38
7900,2.7125,106.65
7920,2.7285,106.92
7940,2.7158,107.19
7960,2.7299,107.46
7980,2.7329,107.73
8000,2.7231,108
8020,2.7407,108.27
8040,2.7092,108.54
8060,2.7016,108.81
8080,2.7357,109.08
8100,2.7392,109.35
8120,2.7026,109.62
8140,2.7265,109.89
8160,2.7287,110.16
8180,2.7416,110.43
8200,2.7522,110.7
8220,2.7827,110.97
8240,2.7543,111.24
8260,2.7634,111.51
8280,2.7508,111.78
8300,2.7458,112.05
8320,2.7572,112.32
8340,2.7372,112.59
8360,2.7425,112.86
8380,2.7533,113.13
8400,2.7554,113.4
8420,2.7507,113.67
8440,2.7594,113.94
8460,2.7563,114.21
8480,2.7393,114.48
8500,2.7603,114.75
8520,2.7275,115.02
8540,2.7521,115.29
8560,2.7646,115.56
8580,2.7035,115.83
8600,2.7053,116.1
8620,2.735,116.37
8640,2.7532,116.64
8660,2.7436,116.91
8680,2.7641,117.18
8700,2.7645,117.45
8720,2.7183,117.72
8740,2.7576,117.99
8760,2.7651,118.26
8780,2.7426,118.53
8800,2.7343,118.8
8820,2.7407,119.07
8840,2.7089,119.34
8860,2.7151,119.61
8880,2.7465,119.88
8900,2.7463,120.15
8920,2.7058,120.42
8940,2.7186,120.69
8960,2.7443,120.96
8980,2.7335,121.23
9000,2.7218,121.5
9020,2.7194,121.77
9040,2.7331,122.04
9060,2.7287,122.31
9080,2.7043,122.58
9100,2.697,122.85
9120,2.7204,123.12
9140,2.7385,123.39
9160,2.7327,123.66
9180,2.7105,123.93
9200,2.7313,124.2
9220,2.7076,124.47
9240,2.7206,124.74
9260,2.7188,125.01
9280,2.7008,125.28
9300,2.7196,125.55
9320,2.6827,125.82
9340,2.7147,126.09
9360,2.6566,126.36
9380,2.6932,126.63
9400,2.7133,126.9
9420,2.7258,127.17
9440,2.728,127.44
9460,2.7174,127.71
9480,2.7251,127.98
9500,2.7363,128.25
9520,2.7032,128.52
9540,2.693,128.79
9560,2.7035,129.06
9580,2.7241,129.33
9600,2.7282,129.6
9620,2.7467,129.87
9640,2.7194,130.14
9660,2.7046,130.41
9680,2.7183,130.68
9700,2.714,130.95
9720,2.7132,131.22
9740,2.6989,131.49
9760,2.6867,131.76
9780,2.7258,132.03
9800,2.7043,132.3
9820,2.7275,132.57
9840,2.7275,132.84
9860,2.7123,133.11
9880,2.742,133.38
9900,2.7247,133.65
9920,2.7224,133.92
9940,2.7262,134.19
9960,2.7496,134.46
9980,2.7156,134.73
10000,2.6954,135
10020,2.7329,135.27
10040,2.7276,135.54
10060,2.7469,135.81
10080,2.7381,136.08
10100,2.7374,136.35
10120,2.7332,136.62
10140,2.7469,136.89
10160,2.731,137.16
10180,2.7245,137.43
10200,2.6719,137.7
10220,2.6734,137.97
10240,2.7079,138.24
10260,2.7053,138.51
10280,2.6914,138.78
10300,2.7009,139.05
10320,2.7065,139.32
10340,2.6727,139.59
10360,2.6971,139.86
10380,2.6982,140.13
10400,2.6929,140.4
10420,2.6876,140.67
10440,2.6805,140.94
10460,2.6554,141.21
10480,2.6886,141.48
10500,2.6748,141.75
10520,2.6923,142.02
10540,2.6717,142.29
10560,2.6595,142.56
10580,2.6932,142.83
10600,2.7032,143.1
10620,2.694,143.37
10640,2.7006,143.64
10660,2.7011,143.91
10680,2.6876,144.18
10700,2.6747,144.45
10720,2.6829,144.72
10740,2.6515,144.99
10760,2.6538,145.26
10780,2.6925,145.53
10800,2.7097,145.8
10820,2.675,146.07
10840,2.6869,146.34
10860,2.6681,146.61
10880,2.6713,146.88
10900,2.669,147.15
10920,2.6695,147.42
10940,2.6789,147.69
10960,2.6676,147.96
10980,2.6948,148.23
11000,2.7054,148.5
11020,2.6841,148.77
11040,2.6983,149.04
11060,2.7233,149.31
11080,2.7265,149.58
11100,2.7077,149.85
11120,2.7103,150.12
11140,2.6955,150.39
11160,2.7001,150.66
11180,2.717,150.93
11200,2.7071,151.2
11220,2.7013,151.47
11240,2.6982,151.74
11260,2.6832,152.01
11280,2.7202,152.28
11300,2.7005,152.55
11320,2.7293,152.82
11340,2.7202,153.09
11360,2.7283,153.36
11380,2.7293,153.63
11400,2.6987,153.9
11420,2.6779,154.17
11440,2.6936,154.44
11460,2.686,154.71
11480,2.7263,154.98
11500,2.7181,155.25
11520,2.7092,155.52
11540,2.7127,155.79
11560,2.6826,156.06
11580,2.7001,156.33
11600,2.6947,156.6
11620,2.7285,156.87
11640,2.6746,157.14
11660,2.6904,157.41
11680,2.6996,157.68
11700,2.6685,157.95
11720,2.6599,158.22
11740,2.662,158.49
11760,2.6851,158.76
11780,2.6915,159.03
11800,2.6706,159.3
11820,2.707,159.57
11840,2.6791,159.84
11860,2.7107,160.11
11880,2.6974,160.38
11900,2.67,160.65
11920,2.7034,160.92
11940,2.7008,161.19
11960,2.7063,161.46
11980,2.7,161.73
12000,2.6849,162
12020,2.6589,162.27
12040,2.6592,162.54
12060,2.6985,162.81
12080,2.6899,163.08
12100,2.6987,163.35
12120,2.7227,163.62
12140,2.6854,163.89
12160,2.6881,164.16
12180,2.7361,164.43
12200,2.7034,164.7
12220,2.7027,164.97
12240,2.734,165.24
12260,2.689,165.51
12280,2.7004,165.78
12300,2.6702,166.05
12320,2.6955,166.32
12340,2.6967,166.59
12360,2.6796,166.86
12380,2.682,167.13
12400,2.6784,167.4
12420,2.6914,167.67
12440,2.6611,167.94
12460,2.6548,168.21
12480,2.6379,168.48
12500,2.668,168.75
12520,2.6427,169.02
12540,2.6955,169.29
12560,2.6724,169.56
12580,2.6765,169.83
12600,2.6714,170.1
12620,2.6654,170.37
12640,2.6352,170.64
12660,2.648,170.91
12680,2.654,171.18
12700,2.66,171.45
12720,2.6398,171.72
12740,2.6405,171.99
12760,2.6626,172.26
12780,2.6373,172.53
12800,2.6867,172.8
12820,2.6698,173.07
12840,2.6425,173.34
12860,2.6641,173.61
12880,2.6627,173.88
12900,2.6669,174.15
12920,2.6403,174.42
12940,2.6868,174.69
12960,2.6698,174.96
12980,2.664,175.23
13000,2.657,175.5
13020,2.6718,175.77
13040,2.6536,176.04
13060,2.6635,176.31
13080,2.675,176.58
13100,2.6645,176.85
13120,2.6692,177.12
13140,2.6419,177.39
13160,2.6327,177.66
13180,2.6546,177.93
13200,2.6747,178.2
13220,2.6664,178.47
13240,2.6863,178.74
13260,2.642,179.01
13280,2.6298,179.28
13300,2.6479,179.55
13320,2.6368,179.82
13340,2.6538,180.09
13360,2.6886,180.36
13380,2.6882,180.63
13400,2.6596,180.9
13420,2.6657,181.17
13440,2.6448,181.44
13460,2.6506,181.71
13480,2.6788,181.98
13500,2.6756,182.25
13520,2.6517,182.52
13540,2.6391,182.79
13560,2.679,183.06
13580,2.686,183.33
13600,2.6942,183.6
13620,2.6322,183.87
13640,2.6398,184.14
13660,2.6595,184.41
13680,2.6841,184.68
13700,2.634,184.95
13720,2.6404,185.22
13740,2.6808,185.49
13760,2.6498,185.76
13780,2.6514,186.03
13800,2.6766,186.3
13820,2.6678,186.57
13840,2.6381,186.84
13860,2.6598,187.11
13880,2.6737,187.38
13900,2.6851,187.65
13920,2.7073,187.92
13940,2.6912,188.19
13960,2.693,188.46
13980,2.6797,188.73
14000,2.6926,189
14020,2.6887,189.27
14040,2.6852,189.54
14060,2.6715,189.81
14080,2.6558,190.08
14100,2.7081,190.35
14120,2.684,190.62
14140,2.6771,190.89
14160,2.6726,191.16
14180,2.672,191.43
14200,2.6546,191.7
14220,2.6798,191.97
14240,2.6919,192.24
14260,2.6766,192.51
14280,2.6583,192.78
14300,2.6832,193.05
14320,2.6964,193.32
14340,2.6818,193.59
14360,2.6852,193.86
14380,2.6737,194.13
14400,2.6736,194.4
14420,2.684,194.67
14440,2.6545,194.94
14460,2.6468,195.21
14480,2.6528,195.48
14500,2.6438,195.75
14520,2.6509,196.02
14540,2.6601,196.29
14560,2.6542,196.56
14580,2.6868,196.83
14600,2.6883,197.1
14620,2.6549,197.37
14640,2.6779,197.64
14660,2.6689,197.91
14680,2.645,198.18
14700,2.6531,198.45
14720,2.6822,198.72
14740,2.665,198.99
14760,2.667,199.26
14780,2.6764,199.53
14800,2.658,199.8
14820,2.6618,200.07
14840,2.6488,200.34
14860,2.6606,200.61
14880,2.6746,200.88
14900,2.6458,201.15
14920,2.6913,201.42
14940,2.6851,201.69
14960,2.6651,201.96
14980,2.647,202.23
15000,2.6479,202.5
15020,2.6725,202.77
15040,2.6785,203.04
15060,2.6924,203.31
15080,2.6753,203.58
15100,2.6472,203.85
15120,2.6555,204.12
15140,2.6281,204.39
15160,2.6393,204.66
15180,2.6395,204.93
15200,2.6194,205.2
15220,2.6507,205.47
15240,2.6367,205.74
15260,2.6368,206.01
15280,2.6325,206.28
15300,2.6282,206.55
15320,2.6429,206.82
15340,2.6204,207.09
15360,2.6581,207.36
15380,2.6508,207.63
15400,2.6409,207.9
15420,2.6303,208.17
15440,2.6417,208.44
15460,2.6589,208.71
15480,2.617,208.98
15500,2.6239,209.25
15520,2.6074,209.52
15540,2.6273,209.79
15560,2.6233,210.06
15580,2.6487,210.33
15600,2.6601,210.6
15620,2.6899,210.87
15640,2.6729,211.14
15660,2.6453,211.41
15680,2.6498,211.68
15700,2.646,211.95
15720,2.6733,212.22
15740,2.6402,212.49
15760,2.6128,212.76
15780,2.6304,213.03
15800,2.6753,213.3
15820,2.6475,213.57
15840,2.642,213.84
15860,2.6855,214.11
15880,2.6711,214.38
15900,2.677,214.65
15920,2.6467,214.92
15940,2.6352,215.19
15960,2.6309,215.46
15980,2.6089,215.73
16000,2.6291,216
16020,2.6348,216.27
16040,2.6385,216.54
16060,2.645,216.81
16080,2.6121,217.08
16100,2.6203,217.35
16120,2.648,217.62
16140,2.6351,217.89
16160,2.6689,218.16
16180,2.6362,218.43
16200,2.6626,218.7
16220,2.6782,218.97
16240,2.6544,219.24
16260,2.6268,219.51
16280,2.6191,219.78
16300,2.6106,220.05
16320,2.6127,220.32
16340,2.602,220.59
16360,2.6157,220.86
16380,2.6444,221.13
16400,2.6356,221.4
16420,2.6034,221.67
16440,2.6208,221.94
16460,2.6198,222.21
16480,2.5921,222.48
16500,2.6071,222.75
16520,2.6308,223.02
16540,2.6095,223.29
16560,2.6072,223.56
16580,2.6273,223.83
16600,2.6298,224.1
16620,2.6233,224.37
16640,2.6641,224.64
16660,2.6384,224.91
16680,2.6629,225.18
16700,2.6345,225.45
16720,2.6648,225.72
16740,2.6635,225.99
16760,2.6666,226.26
16780,2.6637,226.53
16800,2.6432,226.8
16820,2.6522,227.07
16840,2.6553,227.34
16860,2.6649,227.61
16880,2.6793,227.88
16900,2.6475,228.15
16920,2.6707,228.42
16940,2.663,228.69
16960,2.6538,228.96
16980,2.6447,229.23
17000,2.6527,229.5
17020,2.6565,229.77
17040,2.6175,230.04
17060,2.6361,230.31
17080,2.612,230.58
17100,2.6139,230.85
17120,2.6158,231.12
17140,2.5987,231.39
17160,2.5945,231.66
17180,2.6191,231.93
17200,2.6269,232.2
17220,2.6259,232.47
17240,2.6252,232.74
17260,2.6325,233.01
17280,2.6117,233.28
17300,2.5958,233.55
17320,2.6119,233.82
17340,2.6133,234.09
17360,2.6279,234.36
17380,2.6375,234.63
17400,2.6213,234.9
17420,2.6015,235.17
17440,2.6414,235.44
17460,2.6143,235.71
17480,2.6121,235.98
17500,2.6141,236.25
17520,2.6194,236.52
17540,2.6352,236.79
17560,2.6278,237.06
17580,2.6181,237.33
17600,2.6221,237.6
17620,2.6349,237.87
17640,2.6191,238.14
17660,2.6095,238.41
17680,2.6257,238.68
17700,2.5984,238.95
17720,2.5813,239.22
17740,2.6142,239.49
17760,2.6439,239.76
17780,2.6389,240.03
17800,2.62,240.3
17820,2.6236,240.57
17840,2.6377,240.84
17860,2.6412,241.11
17880,2.6085,241.38
17900,2.5948,241.65
17920,2.6136,241.92
17940,2.5754,242.19
17960,2.5938,242.46
17980,2.5963,242.73
18000,2.6544,243
18020,2.6331,243.27
18040,2.6359,243.54
18060,2.6308,243.81
18080,2.6446,244.08
18100,2.6459,244.35
18120,2.625,244.62
18140,2.5958,244.89
18160,2.6268,245.16
18180,2.5884,245.43
18200,2.628,245.7
18220,2.5989,245.97
18240,2.6148,246.24
18260,2.6392,246.51
18280,2.6211,246.78
18300,2.6025,247.05
18320,2.6217,247.32
18340,2.6041,247.59
18360,2.6446,247.86
18380,2.6466,248.13
18400,2.6353,248.4
18420,2.6345,248.67
18440,2.6133,248.94
18460,2.6175,249.21
18480,2.6188,249.48
18500,2.6217,249.75
18520,2.63,250.02
18540,2.6134,250.29
18560,2.6294,250.56
18580,2.5947,250.83
18600,2.6,251.1
18620,2.5863,251.37
18640,2.6075,251.64
18660,2.6009,251.91
18680,2.593,252.18
18700,2.6257,252.45
18720,2.6375,252.72
18740,2.6312,252.99
18760,2.6316,253.26
18780,2.618,253.53
18800,2.6328,253.8
18820,2.6283,254.07
18840,2.6575,254.34
18860,2.6557,254.61
18880,2.6315,254.88
18900,2.6225,255.15
18920,2.6165,255.42
18940,2.6081,255.69
18960,2.6181,255.96
18980,2.6123,256.23
19000,2.6331,256.5
19020,2.6214,256.77
19040,2.6138,257.04
19060,2.6063,257.31
19080,2.6374,257.58
19100,2.6372,257.85
19120,2.6452,258.12
19140,2.6502,258.39
19160,2.6599,258.66
19180,2.6231,258.93
19200,2.6197,259.2
19220,2.6048,259.47
19240,2.592,259.74
19260,2.6313,260.01
19280,2.6334,260.28
19300,2.6536,260.55
19320,2.675,260.82
19340,2.6729,261.09
19360,2.6831,261.36
19380,2.6534,261.63
19400,2.6715,261.9
19420,2.6808,262.17
19440,2.6514,262.44
19460,2.6537,262.71
19480,2.678,262.98
19500,2.6526,263.25
19520,2.6525,263.52
19540,2.6433,263.79
19560,2.6161,264.06
19580,2.6218,264.33
19600,2.6358,264.6
19620,2.6464,264.87
19640,2.6141,265.14
19660,2.6402,265.41
19680,2.6193,265.68
19700,2.619,265.95
19720,2.6209,266.22
19740,2.5925,266.49
19760,2.6101,266.76
19780,2.6086,267.03
19800,2.6418,267.3
19820,2.6369,267.57
19840,2.6072,267.84
19860,2.6358,268.11
19880,2.6234,268.38
19900,2.6545,268.65
19920,2.6526,268.92
19940,2.632,269.19
19960,2.6465,269.46
19980,2.6675,269.73
20000,2.6612,270
20020,2.6476,270.27
20040,2.6349,270.54
20060,2.6787,270.81
20080,2.6338,271.08
20100,2.6086,271.35
20120,2.6463,271.62
20140,2.6555,271.89
20160,2.6554,272.16
20180,2.6477,272.43
20200,2.6321,272.7
20220,2.593,272.97
20240,2.6058,273.24
20260,2.5982,273.51
20280,2.5911,273.78
20300,2.5966,274.05
20320,2.6173,274.32
20340,2.6434,274.59
20360,2.6262,274.86
20380,2.6214,275.13
20400,2.5885,275.4
20420,2.6156,275.67
20440,2.6125,275.94
20460,2.5936,276.21
20480,2.5963,276.48
20500,2.5909,276.75
20520,2.6362,277.02
20540,2.6509,277.29
20560,2.6437,277.56
20580,2.6477,277.83
20600,2.6431,278.1
20620,2.6239,278.37
20640,2.6541,278.64
20660,2.6511,278.91
20680,2.6592,279.18
20700,2.6545,279.45
20720,2.6439,279.72
20740,2.6033,279.99
20760,2.6425,280.26
20780,2.6196,280.53
20800,2.6367,280.8
20820,2.6251,281.07
20840,2.6366,281.34
20860,2.6241,281.61
20880,2.6317,281.88
20900,2.6516,282.15
20920,2.6371,282.42
20940,2.6078,282.69
20960,2.6054,282.96
20980,2.5847,283.23
21000,2.6112,283.5
21020,2.6321,283.77
21040,2.6503,284.04
21060,2.6324,284.31
21080,2.6273,284.58
21100,2.6154,284.85
21120,2.6289,285.12
21140,2.6407,285.39
21160,2.6708,285.66
21180,2.656,285.93
21200,2.6299,286.2
21220,2.632,286.47
21240,2.6323,286.74
21260,2.6404,287.01
21280,2.6134,287.28
21300,2.64,287.55
21320,2.6377,287.82
21340,2.6456,288.09
21360,2.6486,288.36
21380,2.6057,288.63
21400,2.5884,288.9
21420,2.6013,289.17
21440,2.6129,289.44
21460,2.5888,289.71
21480,2.6045,289.98
21500,2.603,290.25
21520,2.6301,290.52
21540,2.6123,290.79
21560,2.6087,291.06
21580,2.6259,291.33
21600,2.5791,291.6
21620,2.5715,291.87
21640,2.596,292.14
21660,2.6362,292.41
21680,2.6048,292.68
21700,2.624,292.95
21720,2.6123,293.22
21740,2.5981,293.49
21760,2.629,293.76
21780,2.6333,294.03
21800,2.641,294.3
21820,2.6057,294.57
21840,2.6062,294.84
21860,2.5823,295.11
21880,2.5933,295.38
21900,2.5869,295.65
21920,2.5884,295.92
21940,2.5822,296.19
21960,2.6089,296.46
21980,2.6348,296.73
22000,2.6454,297
22020,2.624,297.27
22040,2.6266,297.54
22060,2.5671,297.81
22080,2.6102,298.08
22100,2.5961,298.35
22120,2.6363,298.62
22140,2.6246,298.89
22160,2.6336,299.16
22180,2.6147,299.43
22200,2.5997,299.7
22220,2.585,299.97
22240,2.5903,300.24
22260,2.5801,300.51
22280,2.6058,300.78
22300,2.626,301.05
22320,2.6144,301.32
22340,2.6104,301.59
22360,2.5864,301.86
22380,2.602,302.13
22400,2.5861,302.4
22420,2.5769,302.67
22440,2.6052,302.94
22460,2.6219,303.21
22480,2.615,303.48
22500,2.5754,303.75
22520,2.594,304.02
22540,2.5692,304.29
22560,2.6055,304.56
22580,2.5932,304.83
22600,2.5886,305.1
22620,2.5901,305.37
22640,2.5935,305.64
22660,2.6086,305.91
22680,2.6125,306.18
22700,2.5935,306.45
22720,2.6205,306.72
22740,2.6205,306.99
22760,2.6095,307.26
22780,2.5884,307.53
22800,2.6316,307.8
22820,2.5974,308.07
22840,2.6152,308.34
22860,2.611,308.61
22880,2.6052,308.88
22900,2.6267,309.15
22920,2.6037,309.42
22940,2.6348,309.69
22960,2.61,309.96
22980,2.6171,310.23
23000,2.6292,310.5
23020,2.6103,310.77
23040,2.6351,311.04
23060,2.6301,311.31
23080,2.6198,311.58
23100,2.6033,311.85
23120,2.6053,312.12
23140,2.6086,312.39
23160,2.6106,312.66
23180,2.5895,312.93
23200,2.6213,313.2
23220,2.5908,313.47
23240,2.6076,313.74
23260,2.5802,314.01
23280,2.5771,314.28
23300,2.5688,314.55
23320,2.6148,314.82
23340,2.6162,315.09
23360,2.6052,315.36
23380,2.6506,315.63
23400,2.6642,315.9
23420,2.6324,316.17
23440,2.6302,316.44
23460,2.6144,316.71
23480,2.6464,316.98
23500,2.6208,317.25
23520,2.6296,317.52
23540,2.6135,317.79
23560,2.6407,318.06
23580,2.6558,318.33
23600,2.6227,318.6
23620,2.6229,318.87
23640,2.6635,319.14
23660,2.6154,319.41
23680,2.6531,319.68
23700,2.606,319.95
23720,2.5963,320.22
23740,2.5982,320.49
23760,2.6228,320.76
23780,2.614,321.03
23800,2.6196,321.3
23820,2.6174,321.57
23840,2.6028,321.84
23860,2.6055,322.11
23880,2.6075,322.38
23900,2.611,322.65
23920,2.5732,322.92
23940,2.5725,323.19
23960,2.6005,323.46
23980,2.6164,323.73
24000,2.6124,324
24020,2.6063,324.27
24040,2.6034,324.54
24060,2.6223,324.81
24080,2.6344,325.08
24100,2.6248,325.35
24120,2.61,325.62
24140,2.6083,325.89
24160,2.6421,326.16
24180,2.6435,326.43
24200,2.6003,326.7
24220,2.5988,326.97
24240,2.6275,327.24
24260,2.646,327.51
24280,2.6505,327.78
24300,2.5984,328.05
24320,2.6103,328.32
24340,2.5882,328.59
24360,2.6158,328.86
24380,2.6237,329.13
24400,2.5981,329.4
24420,2.6136,329.67
24440,2.6112,329.94
24460,2.6446,330.21
24480,2.6613,330.48
24500,2.6632,330.75
24520,2.6353,331.02
24540,2.6521,331.29
24560,2.6316,331.56
24580,2.5938,331.83
24600,2.624,332.1
24620,2.6364,332.37
24640,2.636,332.64
24660,2.6379,332.91
24680,2.6184,333.18
24700,2.6253,333.45
24720,2.5999,333.72
24740,2.6036,333.99
24760,2.6039,334.26
24780,2.6112,334.53
24800,2.6093,334.8
24820,2.6508,335.07
24840,2.6242,335.34
24860,2.5933,335.61
24880,2.5952,335.88
24900,2.6047,336.15
24920,2.6162,336.42
24940,2.6089,336.69
24960,2.5887,336.96
24980,2.5963,337.23
25000,2.5969,337.5
25020,2.5769,337.77
25040,2.5967,338.04
25060,2.5893,338.31
25080,2.6042,338.58
25100,2.5881,338.85
25120,2.5911,339.12
25140,2.6037,339.39
25160,2.6075,339.66
25180,2.6119,339.93
25200,2.6079,340.2
25220,2.6226,340.47
25240,2.6178,340.74
25260,2.6152,341.01
25280,2.6122,341.28
25300,2.6118,341.55
25320,2.5813,341.82
25340,2.5879,342.09
25360,2.5999,342.36
25380,2.6113,342.63
25400,2.6143,342.9
25420,2.6016,343.17
25440,2.5638,343.44
25460,2.592,343.71
25480,2.5651,343.98
25500,2.568,344.25
25520,2.6096,344.52
25540,2.6021,344.79
25560,2.576,345.06
25580,2.6101,345.33
25600,2.5892,345.6
25620,2.5724,345.87
25640,2.5775,346.14
25660,2.5801,346.41
25680,2.595,346.68
25700,2.6036,346.95
25720,2.5731,347.22
25740,2.5496,347.49
25760,2.5949,347.76
25780,2.5452,348.03
25800,2.6038,348.3
25820,2.5884,348.57
25840,2.547,348.84
25860,2.5937,349.11
25880,2.5718,349.38
25900,2.5782,349.65
25920,2.5927,349.92
25940,2.5862,350.19
25960,2.5949,350.46
25980,2.5791,350.73
26000,2.5547,351
26020,2.5559,351.27
26040,2.5639,351.54
26060,2.5765,351.81
26080,2.5654,352.08
26100,2.5725,352.35
26120,2.5542,352.62
26140,2.5567,352.89
26160,2.5884,353.16
26180,2.5595,353.43
26200,2.5851,353.7
26220,2.5625,353.97
26240,2.5425,354.24
26260,2.6034,354.51
26280,2.548,354.78
26300,2.5467,355.05
26320,2.587,355.32
26340,2.5923,355.59
26360,2.596,355.86
26380,2.564,356.13
26400,2.5885,356.4
26420,2.582,356.67
26440,2.554,356.94
26460,2.5278,357.21
26480,2.5541,357.48
26500,2.586,357.75
26520,2.587,358.02
26540,2.5889,358.29
26560,2.5998,358.56
26580,2.6043,358.83
26600,2.6286,359.1
26620,2.6002,359.37
26640,2.6119,359.64
26660,2.6183,359.91
26680,2.6185,360.18
26700,2.5976,360.45
26720,2.5687,360.72
26740,2.5908,360.99
26760,2.6279,361.26
26780,2.6079,361.53
26800,2.6182,361.8
26820,2.5907,362.07
26840,2.5981,362.34
26860,2.616,362.61
26880,2.6274,362.88
26900,2.6235,363.15
26920,2.5774,363.42
26940,2.6049,363.69
26960,2.6455,363.96
26980,2.6444,364.23
27000,2.6441,364.5
27020,2.628,364.77
27040,2.619,365.04
27060,2.5733,365.31
27080,2.6162,365.58
27100,2.6076,365.85
27120,2.6011,366.12
27140,2.6377,366.39
27160,2.631,366.66
27180,2.6285,366.93
27200,2.608,367.2
27220,2.597,367.47
27240,2.5955,367.74
27260,2.6189,368.01
27280,2.6167,368.28
27300,2.6054,368.55
27320,2.5837,368.82
27340,2.5776,369.09
27360,2.6167,369.36
27380,2.5913,369.63
27400,2.5964,369.9
27420,2.5835,370.17
27440,2.5963,370.44
27460,2.581,370.71
27480,2.6068,370.98
27500,2.6261,371.25
27520,2.6145,371.52
27540,2.607,371.79
27560,2.5542,372.06
27580,2.5943,372.33
27600,2.5978,372.6
27620,2.6011,372.87
27640,2.5784,373.14
27660,2.6105,373.41
27680,2.5797,373.68
27700,2.5727,373.95
27720,2.6152,374.22
27740,2.6103,374.49
27760,2.5718,374.76
27780,2.5594,375.03
27800,2.553,375.3
27820,2.5177,375.57
27840,2.5237,375.84
27860,2.5465,376.11
27880,2.5702,376.38
27900,2.5574,376.65
27920,2.5948,376.92
27940,2.5813,377.19
27960,2.5323,377.46
27980,2.584,377.73
28000,2.5831,378
28020,2.5667,378.27
28040,2.547,378.54
28060,2.5924,378.81
28080,2.5767,379.08
28100,2.5787,379.35
28120,2.5672,379.62
28140,2.6057,379.89
28160,2.6242,380.16
28180,2.6191,380.43
28200,2.5895,380.7
28220,2.5729,380.97
28240,2.5728,381.24
28260,2.5701,381.51
28280,2.5881,381.78
28300,2.6009,382.05
28320,2.5801,382.32
28340,2.5648,382.59
28360,2.5802,382.86
28380,2.5925,383.13
28400,2.6093,383.4
28420,2.5954,383.67
28440,2.5864,383.94
28460,2.5606,384.21
28480,2.5865,384.48
28500,2.5841,384.75
28520,2.5572,385.02
28540,2.5933,385.29
28560,2.5829,385.56
28580,2.5891,385.83
28600,2.5687,386.1
28620,2.5725,386.37
28640,2.5979,386.64
28660,2.585,386.91
28680,2.5443,387.18
28700,2.6119,387.45
28720,2.6062,387.72
28740,2.5877,387.99
28760,2.6021,388.26
28780,2.5817,388.53
28800,2.5907,388.8
28820,2.5861,389.07
28840,2.6196,389.34
28860,2.6042,389.61
28880,2.5921,389.88
28900,2.6003,390.15
28920,2.5848,390.42
28940,2.6003,390.69
28960,2.5724,390.96
28980,2.5821,391.23
29000,2.5862,391.5
29020,2.5818,391.77
29040,2.591,392.04
29060,2.5925,392.31
29080,2.5786,392.58
29100,2.5569,392.85
29120,2.566,393.12
29140,2.5824,393.39
29160,2.5562,393.66
29180,2.583,393.93
29200,2.5657,394.2
29220,2.5887,394.47
29240,2.5885,394.74
29260,2.5903,395.01
29280,2.575,395.28
29300,2.5701,395.55
29320,2.5941,395.82
29340,2.5828,396.09
29360,2.5672,396.36
29380,2.5387,396.63
29400,2.5802,396.9
29420,2.5727,397.17
29440,2.5782,397.44
29460,2.5907,397.71
29480,2.568,397.98
29500,2.567,398.25
29520,2.5331,398.52
29540,2.5545,398.79
29560,2.5528,399.06
29580,2.549,399.33
29600,2.5781,399.6
29620,2.6108,399.87
29640,2.6181,400.14
29660,2.6194,400.41
29680,2.5826,400.68
29700,2.5677,400.95
29720,2.5943,401.22
29740,2.5993,401.49
29760,2.553,401.76
29780,2.5458,402.03
29800,2.5281,402.3
29820,2.5425,402.57
29840,2.5216,402.84
29860,2.5393,403.11
29880,2.5464,403.38
29900,2.5824,403.65
29920,2.5282,403.92
29940,2.5353,404.19
29960,2.5304,404.46
29980,2.5206,404.73
30000,2.5236,405
30020,2.5301,405.27
30040,2.5386,405.54
30060,2.5395,405.81
30080,2.5091,406.08
30100,2.5634,406.35
30120,2.582,406.62
30140,2.5909,406.89
30160,2.5765,407.16
30180,2.595,407.43
30200,2.5776,407.7
30220,2.5766,407.97
30240,2.5743,408.24
30260,2.5721,408.51
30280,2.5482,408.78
30300,2.59,409.05
30320,2.5455,409.32
30340,2.5659,409.59
30360,2.5629,409.86
30380,2.5594,410.13
30400,2.5523,410.4
30420,2.5783,410.67
30440,2.5612,410.94
30460,2.5557,411.21
30480,2.5422,411.48
30500,2.5527,411.75
30520,2.5573,412.02
30540,2.5449,412.29
30560,2.5372,412.56
30580,2.5701,412.83
30600,2.5813,413.1
30620,2.5666,413.37
30640,2.5991,413.64
30660,2.5711,413.91
30680,2.5785,414.18
30700,2.5901,414.45
30720,2.5881,414.72
30740,2.5984,414.99
30760,2.5797,415.26
30780,2.5704,415.53
30800,2.586,415.8
30820,2.5631,416.07
30840,2.6016,416.34
30860,2.6101,416.61
30880,2.5778,416.88
30900,2.6082,417.15
30920,2.5854,417.42
30940,2.5905,417.69
30960,2.5522,417.96
30980,2.549,418.23
31000,2.591,418.5
31020,2.6064,418.77
31040,2.6005,419.04
31060,2.5835,419.31
31080,2.608,419.58
31100,2.5842,419.85
31120,2.5839,420.12
31140,2.5739,420.39
31160,2.5975,420.66
31180,2.5796,420.93
31200,2.5885,421.2
31220,2.6029,421.47
31240,2.5989,421.74
31260,2.5828,422.01
31280,2.5808,422.28
31300,2.5768,422.55
31320,2.5953,422.82
31340,2.5924,423.09
31360,2.5814,423.36
31380,2.6087,423.63
31400,2.6414,423.9
31420,2.6011,424.17
31440,2.6113,424.44
31460,2.5965,424.71
31480,2.6037,424.98
31500,2.6224,425.25
31520,2.6252,425.52
31540,2.58,425.79
31560,2.5968,426.06
31580,2.574,426.33
31600,2.5567,426.6
31620,2.5577,426.87
31640,2.5849,427.14
31660,2.5719,427.41
31680,2.579,427.68
31700,2.5936,427.95
31720,2.555,428.22
31740,2.5684,428.49
31760,2.59,428.76
31780,2.5854,429.03
31800,2.5549,429.3
31820,2.5538,429.57
31840,2.5535,429.84
31860,2.5977,430.11
31880,2.586,430.38
31900,2.572,430.65
31920,2.6038,430.92
31940,2.6051,431.19
31960,2.5842,431.46
31980,2.582,431.73
32000,2.5846,432
32020,2.5735,432.27
32040,2.5775,432.54
32060,2.5571,432.81
32080,2.5508,433.08
32100,2.5744,433.35
32120,2.5859,433.62
32140,2.5728,433.89
32160,2.5981,434.16
32180,2.5655,434.43
32200,2.5557,434.7
32220,2.5975,434.97
32240,2.592,435.24
32260,2.5984,435.51
32280,2.6022,435.78
32300,2.6076,436.05
32320,2.6036,436.32
32340,2.5889,436.59
32360,2.5934,436.86
32380,2.6046,437.13
32400,2.6118,437.4
32420,2.5813,437.67
32440,2.5547,437.94
32460,2.5562,438.21
32480,2.5731,438.48
32500,2.5764,438.75
32520,2.5791,439.02
32540,2.5421,439.29
32560,2.56,439.56
32580,2.6074,439.83
32600,2.5841,440.1
32620,2.591,440.37
32640,2.6152,440.64
32660,2.5748,440.91
32680,2.5934,441.18
32700,2.5573,441.45
32720,2.5999,441.72
32740,2.6002,441.99
32760,2.6154,442.26
32780,2.5557,442.53
32800,2.5869,442.8
32820,2.5816,443.07
32840,2.5538,443.34
32860,2.5745,443.61
32880,2.5858,443.88
32900,2.5621,444.15
32920,2.5809,444.42
32940,2.5947,444.69
32960,2.5746,444.96
32980,2.5691,445.23
33000,2.6062,445.5
33020,2.5643,445.77
33040,2.5981,446.04
33060,2.5638,446.31
33080,2.5661,446.58
33100,2.6003,446.85
33120,2.5626,447.12
33140,2.5502,447.39
33160,2.5207,447.66
33180,2.5467,447.93
33200,2.5142,448.2
33220,2.5491,448.47
33240,2.5557,448.74
33260,2.5382,449.01
33280,2.5186,449.28
33300,2.5504,449.55
33320,2.5412,449.82
33340,2.5762,450.09
33360,2.5551,450.36
33380,2.5267,450.63
33400,2.5561,450.9
33420,2.5399,451.17
33440,2.5259,451.44
33460,2.5745,451.71
33480,2.5834,451.98
33500,2.5509,452.25
33520,2.5666,452.52
33540,2.5556,452.79
33560,2.5825,453.06
33580,2.585,453.33
33600,2.5514,453.6
33620,2.6049,453.87
33640,2.5993,454.14
33660,2.5605,454.41
33680,2.571,454.68
33700,2.5734,454.95
33720,2.5957,455.22
33740,2.6039,455.49
33760,2.5973,455.76
33780,2.5901,456.03
33800,2.5738,456.3
33820,2.5686,456.57
33840,2.5844,456.84
33860,2.6171,457.11
33880,2.5503,457.38
33900,2.5333,457.65
33920,2.6145,457.92
33940,2.5559,458.19
33960,2.5851,458.46
33980,2.5854,458.73
34000,2.5533,459
34020,2.5691,459.27
34040,2.5885,459.54
34060,2.5728,459.81
34080,2.616,460.08
34100,2.5898,460.35
34120,2.5628,460.62
34140,2.598,460.89
34160,2.6019,461.16
34180,2.5848,461.43
34200,2.5946,461.7
34220,2.6096,461.97
34240,2.5899,462.24
34260,2.5957,462.51
34280,2.5984,462.78
34300,2.5772,463.05
34320,2.5661,463.32
34340,2.5699,463.59
34360,2.574,463.86
34380,2.5497,464.13
34400,2.5236,464.4
34420,2.5336,464.67
34440,2.5739,464.94
34460,2.5434,465.21
34480,2.534,465.48
34500,2.5749,465.75
34520,2.5581,466.02
34540,2.5462,466.29
34560,2.5548,466.56
34580,2.5476,466.83
34600,2.5782,467.1
34620,2.5563,467.37
34640,2.5295,467.64
34660,2.5355,467.91
34680,2.5317,468.18
34700,2.5767,468.45
34720,2.5961,468.72
34740,2.576,468.99
34760,2.5854,469.26
34780,2.5538,469.53
34800,2.5788,469.8
34820,2.5779,470.07
34840,2.5648,470.34
34860,2.589,470.61
34880,2.5754,470.88
34900,2.5673,471.15
34920,2.5408,471.42
34940,2.5601,471.69
34960,2.5755,471.96
34980,2.5694,472.23
35000,2.5764,472.5
35020,2.5789,472.77
35040,2.5732,473.04
35060,2.5905,473.31
35080,2.5855,473.58
35100,2.5936,473.85
35120,2.5748,474.12
35140,2.5158,474.39
35160,2.5346,474.66
35180,2.5369,474.93
35200,2.5525,475.2
35220,2.5554,475.47
35240,2.5956,475.74
35260,2.5557,476.01
35280,2.5603,476.28
35300,2.5659,476.55
35320,2.5386,476.82
35340,2.5771,477.09
35360,2.5649,477.36
35380,2.5736,477.63
35400,2.5688,477.9
35420,2.5467,478.17
35440,2.5324,478.44
35460,2.5378,478.71
35480,2.5612,478.98
35500,2.5546,479.25
35520,2.5493,479.52
35540,2.5897,479.79
35560,2.5237,480.06
35580,2.5859,480.33
35600,2.5798,480.6
35620,2.5674,480.87
35640,2.5944,481.14
35660,2.5733,481.41
35680,2.5776,481.68
35700,2.58,481.95
35720,2.5773,482.22
35740,2.5486,482.49
35760,2.5952,482.76
35780,2.5551,483.03
35800,2.5382,483.3
35820,2.5562,483.57
35840,2.5824,483.84
35860,2.553,484.11
35880,2.5563,484.38
35900,2.5782,484.65
35920,2.5849,484.92
35940,2.5769,485.19
35960,2.5991,485.46
35980,2.5824,485.73
36000,2.5448,486
36020,2.5901,486.27
36040,2.6094,486.54
36060,2.576,486.81
36080,2.5689,487.08
36100,2.5452,487.35
36120,2.5645,487.62
36140,2.5801,487.89
36160,2.5439,488.16
36180,2.5451,488.43
36200,2.547,488.7
36220,2.5472,488.97
36240,2.5626,489.24
36260,2.5543,489.51
36280,2.5477,489.78
36300,2.5559,490.05
36320,2.5323,490.32
36340,2.5892,490.59
36360,2.5626,490.86
36380,2.5435,491.13
36400,2.5599,491.4
36420,2.5721,491.67
36440,2.5899,491.94
36460,2.5797,492.21
36480,2.5559,492.48
36500,2.5615,492.75
36520,2.5553,493.02
36540,2.54,493.29
36560,2.5703,493.56
36580,2.5307,493.83
36600,2.5792,494.1
36620,2.5629,494.37
36640,2.5574,494.64
36660,2.5523,494.91
36680,2.5342,495.18
36700,2.5669,495.45
36720,2.5729,495.72
36740,2.5537,495.99
36760,2.569,496.26
36780,2.5736,496.53
36800,2.5609,496.8
36820,2.578,497.07
36840,2.5704,497.34
36860,2.575,497.61
36880,2.5539,497.88
36900,2.5653,498.15
36920,2.5726,498.42
36940,2.5787,498.69
36960,2.5408,498.96
36980,2.5653,499.23
37000,2.5579,499.5
37020,2.5599,499.77
37040,2.5652,500.04
37060,2.5689,500.31
37080,2.5503,500.58
37100,2.5563,500.85
37120,2.5702,501.12
37140,2.5585,501.39
37160,2.5573,501.66
37180,2.5341,501.93
37200,2.5236,502.2
37220,2.5532,502.47
37240,2.5584,502.74
37260,2.5607,503.01
37280,2.5574,503.28
37300,2.5822,503.55
37320,2.5801,503.82
37340,2.5638,504.09
37360,2.5315,504.36
37380,2.5231,504.63
37400,2.5443,504.9
37420,2.5245,505.17
37440,2.5286,505.44
37460,2.538,505.71
37480,2.5422,505.98
37500,2.563,506.25
37520,2.5576,506.52
37540,2.5605,506.79
37560,2.5405,507.06
37580,2.5431,507.33
37600,2.5173,507.6
37620,2.556,507.87
37640,2.5506,508.14
37660,2.5847,508.41
37680,2.5207,508.68
37700,2.5187,508.95
37720,2.5599,509.22
37740,2.56,509.49
37760,2.5612,509.76
37780,2.5567,510.03
37800,2.5351,510.3
37820,2.561,510.57
37840,2.5195,510.84
37860,2.5502,511.11
37880,2.5632,511.38
37900,2.5391,511.65
37920,2.5659,511.92
37940,2.5381,512.19
37960,2.5752,512.46
37980,2.5893,512.73
38000,2.5721,513
38020,2.5612,513.27
38040,2.5469,513.54
38060,2.5939,513.81
38080,2.5785,514.08
38100,2.5772,514.35
38120,2.5645,514.62
38140,2.571,514.89
38160,2.5648,515.16
38180,2.6056,515.43
38200,2.5785,515.7
38220,2.6036,515.97
38240,2.5923,516.24
38260,2.5913,516.51
38280,2.576,516.78
38300,2.6069,517.05
38320,2.5552,517.32
38340,2.5856,517.59
38360,2.5907,517.86
38380,2.5931,518.13
38400,2.5718,518.4
38420,2.5761,518.67
38440,2.5464,518.94
38460,2.5827,519.21
38480,2.6133,519.48
38500,2.6203,519.75
38520,2.6116,520.02
38540,2.6014,520.29
38560,2.5485,520.56
38580,2.5502,520.83
38600,2.562,521.1
38620,2.5648,521.37
38640,2.5692,521.64
38660,2.5597,521.91
38680,2.5696,522.18
38700,2.5677,522.45
38720,2.5856,522.72
38740,2.5876,522.99
38760,2.5715,523.26
38780,2.5959,523.53
38800,2.556,523.8
38820,2.5571,524.07
38840,2.5624,524.34
38860,2.5781,524.61
38880,2.5616,524.88
38900,2.5334,525.15
38920,2.5182,525.42
38940,2.533,525.69
38960,2.5567,525.96
38980,2.5553,526.23
39000,2.5801,526.5
39020,2.5818,526.77
39040,2.5643,527.04
39060,2.538,527.31
39080,2.5598,527.58
39100,2.5915,527.85
39120,2.5614,528.12
39140,2.5581,528.39
39160,2.5218,528.66
39180,2.5611,528.93
39200,2.5772,529.2
39220,2.5412,529.47
39240,2.5384,529.74
39260,2.5548,530.01
39280,2.5746,530.28
39300,2.5701,530.55
39320,2.525,530.82
39340,2.5582,531.09
39360,2.55,531.36
39380,2.5584,531.63
39400,2.5465,531.9
39420,2.5707,532.17
39440,2.5607,532.44
39460,2.5567,532.71
39480,2.5821,532.98
39500,2.5868,533.25
39520,2.5331,533.52
39540,2.5299,533.79
39560,2.5711,534.06
39580,2.5455,534.33
39600,2.5807,534.6
39620,2.5605,534.87
39640,2.5645,535.14
39660,2.5333,535.41
39680,2.5536,535.68
39700,2.5572,535.95
39720,2.5313,536.22
39740,2.5011,536.49
39760,2.5395,536.76
39780,2.5548,537.03
39800,2.5692,537.3
39820,2.5612,537.57
39840,2.5824,537.84
39860,2.5288,538.11
39880,2.5655,538.38
39900,2.5592,538.65
39920,2.5336,538.92
39940,2.5319,539.19
39960,2.5202,539.46
39980,2.5011,539.73
40000,2.5344,540
40020,2.5034,540.27
40040,2.5261,540.54
40060,2.5559,540.81
40080,2.543,541.08
40100,2.5468,541.35
40120,2.5319,541.62
40140,2.5543,541.89
40160,2.5735,542.16
40180,2.5618,542.43
40200,2.6006,542.7
40220,2.5847,542.97
40240,2.5932,543.24
40260,2.613,543.51
40280,2.5812,543.78
40300,2.5711,544.05
40320,2.5573,544.32
40340,2.563,544.59
40360,2.577,544.86
40380,2.5364,545.13
40400,2.5285,545.4
40420,2.5933,545.67
40440,2.5615,545.94
40460,2.5609,546.21
40480,2.5681,546.48
40500,2.5698,546.75
40520,2.5911,547.02
40540,2.5909,547.29
40560,2.6103,547.56
40580,2.6143,547.83
40600,2.5967,548.1
40620,2.5868,548.37
40640,2.6218,548.64
40660,2.6275,548.91
40680,2.5923,549.18
40700,2.6095,549.45
40720,2.6082,549.72
40740,2.5927,549.99
40760,2.6042,550.26
40780,2.5919,550.53
40800,2.5735,550.8
40820,2.5879,551.07
40840,2.5724,551.34
40860,2.6032,551.61
40880,2.5716,551.88
40900,2.5352,552.15
40920,2.553,552.42
40940,2.5625,552.69
40960,2.5481,552.96
40980,2.5651,553.23
41000,2.565,553.5
41020,2.515,553.77
41040,2.5498,554.04
41060,2.5469,554.31
41080,2.5357,554.58
41100,2.556,554.85
41120,2.5729,555.12
41140,2.563,555.39
41160,2.5435,555.66
41180,2.571,555.93
41200,2.5439,556.2
41220,2.5153,556.47
41240,2.5405,556.74
41260,2.5586,557.01
41280,2.5468,557.28
41300,2.5622,557.55
41320,2.5416,557.82
41340,2.5675,558.09
41360,2.5554,558.36
41380,2.5192,558.63
41400,2.5374,558.9
41420,2.5691,559.17
41440,2.5896,559.44
41460,2.6043,559.71
41480,2.5673,559.98
41500,2.5679,560.25
41520,2.5605,560.52
41540,2.5745,560.79
41560,2.5796,561.06
41580,2.5706,561.33
41600,2.5643,561.6
41620,2.5616,561.87
41640,2.5702,562.14
41660,2.5872,562.41
41680,2.5644,562.68
41700,2.5649,562.95
41720,2.6254,563.22
41740,2.6091,563.49
41760,2.6026,563.76
41780,2.5957,564.03
41800,2.6048,564.3
41820,2.598,564.57
41840,2.5529,564.84
41860,2.5527,565.11
41880,2.5491,565.38
41900,2.5635,565.65
41920,2.5724,565.92
41940,2.5684,566.19
41960,2.5607,566.46
41980,2.5711,566.73
42000,2.5771,567
42020,2.5567,567.27
42040,2.5482,567.54
42060,2.5252,567.81
42080,2.5417,568.08
42100,2.5197,568.35
42120,2.5175,568.62
42140,2.5323,568.89
42160,2.5244,569.16
42180,2.536,569.43
42200,2.539,569.7
42220,2.5444,569.97
42240,2.5552,570.24
42260,2.5856,570.51
42280,2.5511,570.78
42300,2.5266,571.05
42320,2.545,571.32
42340,2.554,571.59
42360,2.5535,571.86
42380,2.5299,572.13
42400,2.5669,572.4
42420,2.5539,572.67
42440,2.5711,572.94
42460,2.5453,573.21
42480,2.5508,573.48
42500,2.5638,573.75
42520,2.5479,574.02
42540,2.5546,574.29
42560,2.5266,574.56
42580,2.5439,574.83
42600,2.5454,575.1
42620,2.5406,575.37
42640,2.5388,575.64
42660,2.5999,575.91
42680,2.5824,576.18
42700,2.5914,576.45
42720,2.5951,576.72
42740,2.5683,576.99
42760,2.5806,577.26
42780,2.5857,577.53
42800,2.5633,577.8
42820,2.576,578.07
42840,2.5794,578.34
42860,2.5797,578.61
42880,2.5738,578.88
42900,2.5567,579.15
42920,2.5603,579.42
42940,2.6044,579.69
42960,2.5802,579.96
42980,2.5783,580.23
43000,2.5918,580.5
43020,2.5848,580.77
43040,2.5788,581.04
43060,2.5429,581.31
43080,2.5507,581.58
43100,2.5489,581.85
43120,2.5604,582.12
43140,2.5336,582.39
43160,2.5201,582.66
43180,2.5322,582.93
43200,2.5219,583.2
43220,2.5166,583.47
43240,2.5127,583.74
43260,2.5255,584.01
43280,2.508,584.28
43300,2.525,584.55
43320,2.5254,584.82
43340,2.5523,585.09
43360,2.5524,585.36
43380,2.5119,585.63
43400,2.5321,585.9
43420,2.5415,586.17
43440,2.5543,586.44
43460,2.4999,586.71
43480,2.5177,586.98
43500,2.5331,587.25
43520,2.5454,587.52
43540,2.5373,587.79
43560,2.5257,588.06
43580,2.5486,588.33
43600,2.54,588.6
43620,2.5366,588.87
43640,2.547,589.14
43660,2.571,589.41
43680,2.5634,589.68
43700,2.5742,589.95
43720,2.5846,590.22
43740,2.5767,590.49
43760,2.5786,590.76
43780,2.5799,591.03
43800,2.5573,591.3
43820,2.539,591.57
43840,2.577,591.84
43860,2.594,592.11
43880,2.5392,592.38
43900,2.5288,592.65
43920,2.5311,592.92
43940,2.5175,593.19
43960,2.5587,593.46
43980,2.5163,593.73
44000,2.4908,594
44020,2.5171,594.27
44040,2.5655,594.54
44060,2.5813,594.81
44080,2.5706,595.08
44100,2.5578,595.35
44120,2.5726,595.62
44140,2.5654,595.89
44160,2.5384,596.16
44180,2.5435,596.43
44200,2.5503,596.7
44220,2.5104,596.97
44240,2.5677,597.24
44260,2.5564,597.51
44280,2.5899,597.78
44300,2.602,598.05
44320,2.5887,598.32
44340,2.5792,598.59
44360,2.5512,598.86
44380,2.5581,599.13
44400,2.5755,599.4
44420,2.5708,599.67
44440,2.5569,599.94
44460,2.5334,600.21
44480,2.5851,600.48
44500,2.5568,600.75
44520,2.549,601.02
44540,2.5687,601.29
44560,2.5636,601.56
44580,2.578,601.83
44600,2.5516,602.1
44620,2.5425,602.37
44640,2.5342,602.64
44660,2.5536,602.91
44680,2.5596,603.18
44700,2.5982,603.45
44720,2.6126,603.72
44740,2.628,603.99
44760,2.6027,604.26
44780,2.5914,604.53
44800,2.5841,604.8
44820,2.572,605.07
44840,2.58,605.34
44860,2.5903,605.61
44880,2.5987,605.88
44900,2.6001,606.15
44920,2.5731,606.42
44940,2.5613,606.69
44960,2.5981,606.96
44980,2.5758,607.23
45000,2.5871,607.5
45020,2.5859,607.77
45040,2.5936,608.04
45060,2.5774,608.31
45080,2.5983,608.58
45100,2.5523,608.85
45120,2.5499,609.12
45140,2.5835,609.39
45160,2.5986,609.66
45180,2.5767,609.93
45200,2.5599,610.2
45220,2.5645,610.47
45240,2.5988,610.74
45260,2.5878,611.01
45280,2.591,611.28
45300,2.5759,611.55
45320,2.589,611.82
45340,2.587,612.09
45360,2.5892,612.36
45380,2.5848,612.63
45400,2.5771,612.9
45420,2.5631,613.17
45440,2.5855,613.44
45460,2.5836,613.71
45480,2.5824,613.98
45500,2.5744,614.25
45520,2.5342,614.52
45540,2.5586,614.79
45560,2.5552,615.06
45580,2.5295,615.33
45600,2.5219,615.6
45620,2.5166,615.87
45640,2.5258,616.14
45660,2.5521,616.41
45680,2.5356,616.68
45700,2.5358,616.95
45720,2.5195,617.22
45740,2.5509,617.49
45760,2.5642,617.76
45780,2.573,618.03
45800,2.5736,618.3
45820,2.5511,618.57
45840,2.5494,618.84
45860,2.5349,619.11
45880,2.5336,619.38
45900,2.5553,619.65
45920,2.5478,619.92
45940,2.5249,620.19
45960,2.4979,620.46
45980,2.5334,620.73
46000,2.5444,621
46020,2.559,621.27
46040,2.5542,621.54
46060,2.5759,621.81
46080,2.5813,622.08
46100,2.5412,622.35
46120,2.5234,622.62
46140,2.5373,622.89
46160,2.5212,623.16
46180,2.5309,623.43
46200,2.5338,623.7
46220,2.5231,623.97
46240,2.5418,624.24
46260,2.5217,624.51
46280,2.5174,624.78
46300,2.5154,625.05
46320,2.5322,625.32
46340,2.516,625.59
46360,2.539,625.86
46380,2.521,626.13
46400,2.4954,626.4
46420,2.5454,626.67
46440,2.5123,626.94
46460,2.5139,627.21
46480,2.5171,627.48
46500,2.5414,627.75
46520,2.5456,628.02
46540,2.5305,628.29
46560,2.5154,628.56
46580,2.5557,628.83
46600,2.5397,629.1
46620,2.5506,629.37
46640,2.5483,629.64
46660,2.5334,629.91
46680,2.5602,630.18
46700,2.5255,630.45
46720,2.5386,630.72
46740,2.5469,630.99
46760,2.5602,631.26
46780,2.522,631.53
46800,2.5532,631.8
46820,2.5549,632.07
46840,2.5524,632.34
46860,2.508,632.61
46880,2.5151,632.88
46900,2.5225,633.15
46920,2.544,633.42
46940,2.5494,633.69
46960,2.5474,633.96
46980,2.5225,634.23
47000,2.5366,634.5
47020,2.5425,634.77
47040,2.521,635.04
47060,2.5226,635.31
47080,2.5354,635.58
47100,2.5458,635.85
47120,2.5438,636.12
47140,2.5781,636.39
47160,2.5418,636.66
47180,2.5697,636.93
47200,2.5622,637.2
47220,2.5477,637.47
47240,2.5502,637.74
47260,2.5222,638.01
47280,2.5583,638.28
47300,2.5544,638.55
47320,2.5624,638.82
47340,2.5493,639.09
47360,2.5428,639.36
47380,2.549,639.63
47400,2.5801,639.9
47420,2.5589,640.17
47440,2.5386,640.44
47460,2.5401,640.71
47480,2.5736,640.98
47500,2.5396,641.25
47520,2.5361,641.52
47540,2.5386,641.79
47560,2.5678,642.06
47580,2.5518,642.33
47600,2.5429,642.6
47620,2.5515,642.87
47640,2.5394,643.14
47660,2.5109,643.41
47680,2.5455,643.68
47700,2.5322,643.95
47720,2.5294,644.22
47740,2.5315,644.49
47760,2.5317,644.76
47780,2.5071,645.03
47800,2.4926,645.3
47820,2.5197,645.57
47840,2.5495,645.84
47860,2.5462,646.11
47880,2.5127,646.38
47900,2.5178,646.65
47920,2.5571,646.92
47940,2.5252,647.19
47960,2.4943,647.46
47980,2.5233,647.73
48000,2.5164,648
48020,2.5483,648.27
48040,2.5246,648.54
48060,2.5378,648.81
48080,2.5451,649.08
48100,2.5317,649.35
48120,2.5158,649.62
48140,2.5212,649.89
48160,2.5228,650.16
48180,2.559,650.43
48200,2.5459,650.7
48220,2.5143,650.97
48240,2.5086,651.24
48260,2.5307,651.51
48280,2.5363,651.78
48300,2.5108,652.05
48320,2.5496,652.32
48340,2.5259,652.59
48360,2.5382,652.86
48380,2.5216,653.13
48400,2.5094,653.4
48420,2.5075,653.67
48440,2.5231,653.94
48460,2.5128,654.21
48480,2.5775,654.48
48500,2.5549,654.75
48520,2.4992,655.02
48540,2.5379,655.29
48560,2.5593,655.56
48580,2.558,655.83
48600,2.5352,656.1
48620,2.5062,656.37
48640,2.5435,656.64
48660,2.5455,656.91
48680,2.5471,657.18
48700,2.5512,657.45
48720,2.553,657.72
48740,2.5446,657.99
48760,2.5545,658.26
48780,2.5221,658.53
48800,2.5433,658.8
48820,2.5581,659.07
48840,2.5559,659.34
48860,2.5534,659.61
48880,2.5498,659.88
48900,2.5615,660.15
48920,2.5599,660.42
48940,2.5621,660.69
48960,2.559,660.96
48980,2.5293,661.23
49000,2.5851,661.5
49020,2.5804,661.77
49040,2.5877,662.04
49060,2.5597,662.31
49080,2.5357,662.58
49100,2.5209,662.85
49120,2.5459,663.12
49140,2.5294,663.39
49160,2.5295,663.66
49180,2.5716,663.93
49200,2.526,664.2
49220,2.5128,664.47
49240,2.5476,664.74
49260,2.5916,665.01
49280,2.5474,665.28
49300,2.5333,665.55
49320,2.5463,665.82
49340,2.5432,666.09
49360,2.5458,666.36
49380,2.569,666.63
49400,2.5564,666.9
49420,2.5614,667.17
49440,2.5415,667.44
49460,2.5322,667.71
49480,2.5787,667.98
49500,2.5562,668.25
49520,2.5586,668.52
49540,2.5738,668.79
49560,2.5321,669.06
49580,2.5729,669.33
49600,2.5816,669.6
49620,2.5427,669.87
49640,2.516,670.14
49660,2.5528,670.41
49680,2.5209,670.68
49700,2.5055,670.95
49720,2.5101,671.22
49740,2.5179,671.49
49760,2.5429,671.76
49780,2.5323,672.03
49800,2.5328,672.3
49820,2.5302,672.57
49840,2.5236,672.84
49860,2.5341,673.11
49880,2.5017,673.38
49900,2.5075,673.65
49920,2.493,673.92
49940,2.5219,674.19
49960,2.524,674.46
49980,2.5198,674.73
50000,2.4982,675
50020,2.5215,675.27
50040,2.5189,675.54
50060,2.5426,675.81
50080,2.5421,676.08
50100,2.5309,676.35
50120,2.5408,676.62
50140,2.5309,676.89
50160,2.5535,677.16
50180,2.5534,677.43
50200,2.5235,677.7
50220,2.518,677.97
50240,2.5352,678.24
50260,2.5259,678.51
50280,2.5261,678.78
50300,2.5481,679.05
50320,2.5544,679.32
50340,2.5495,679.59
50360,2.5283,679.86
50380,2.5188,680.13
50400,2.5262,680.4
50420,2.531,680.67
50440,2.5604,680.94
50460,2.5408,681.21
50480,2.5116,681.48
50500,2.5092,681.75
50520,2.5249,682.02
50540,2.512,682.29
50560,2.5369,682.56
50580,2.5214,682.83
50600,2.5507,683.1
50620,2.5487,683.37
50640,2.5487,683.64
50660,2.5635,683.91
50680,2.5561,684.18
50700,2.5212,684.45
50720,2.5428,684.72
50740,2.5349,684.99
50760,2.5196,685.26
50780,2.5551,685.53
50800,2.5521,685.8
50820,2.5269,686.07
50840,2.5437,686.34
50860,2.5513,686.61
50880,2.5505,686.88
50900,2.5304,687.15
50920,2.5401,687.42
50940,2.5306,687.69
50960,2.566,687.96
50980,2.5484,688.23
51000,2.4988,688.5
51020,2.5353,688.77
51040,2.5501,689.04
51060,2.5246,689.31
51080,2.5428,689.58
51100,2.5213,689.85
51120,2.5388,690.12
51140,2.5029,690.39
51160,2.493,690.66
51180,2.5009,690.93
51200,2.5464,691.2
51220,2.5664,691.47
51240,2.5571,691.74
51260,2.5228,692.01
51280,2.54,692.28
51300,2.5691,692.55
51320,2.5899,692.82
51340,2.5617,693.09
51360,2.5192,693.36
51380,2.5446,693.63
51400,2.5682,693.9
51420,2.5847,694.17
51440,2.5401,694.44
51460,2.5709,694.71
51480,2.5393,694.98
51500,2.5233,695.25
51520,2.5627,695.52
51540,2.5701,695.79
51560,2.5711,696.06
51580,2.5852,696.33
51600,2.5882,696.6
51620,2.539,696.87
51640,2.567,697.14
51660,2.547,697.41
51680,2.5483,697.68
51700,2.5407,697.95
51720,2.5462,698.22
51740,2.5709,698.49
51760,2.5566,698.76
51780,2.5524,699.03
51800,2.5691,699.3
51820,2.5646,699.57
51840,2.5541,699.84
51860,2.5621,700.11
51880,2.5814,700.38
51900,2.5688,700.65
51920,2.556,700.92
51940,2.5397,701.19
51960,2.5565,701.46
51980,2.5824,701.73
52000,2.5484,702
52020,2.5541,702.27
52040,2.5484,702.54
52060,2.5172,702.81
52080,2.5358,703.08
52100,2.5184,703.35
52120,2.5144,703.62
52140,2.5347,703.89
52160,2.4854,704.16
52180,2.5162,704.43
52200,2.5388,704.7
52220,2.527,704.97
52240,2.5454,705.24
52260,2.5137,705.51
52280,2.5373,705.78
52300,2.5422,706.05
52320,2.5318,706.32
52340,2.5687,706.59
52360,2.571,706.86
52380,2.5321,707.13
52400,2.5366,707.4
52420,2.5427,707.67
52440,2.5668,707.94
52460,2.4994,708.21
52480,2.5216,708.48
52500,2.5376,708.75
52520,2.5493,709.02
52540,2.548,709.29
52560,2.557,709.56
52580,2.5608,709.83
52600,2.5571,710.1
52620,2.5566,710.37
52640,2.5706,710.64
52660,2.552,710.91
52680,2.5545,711.18
52700,2.5408,711.45
52720,2.5467,711.72
52740,2.5642,711.99
52760,2.5639,712.26
52780,2.5575,712.53
52800,2.5558,712.8
52820,2.5417,713.07
52840,2.5058,713.34
52860,2.5687,713.61
52880,2.5586,713.88
52900,2.5044,714.15
52920,2.5438,714.42
52940,2.549,714.69
52960,2.5169,714.96
52980,2.5208,715.23
53000,2.5393,715.5
53020,2.4965,715.77
53040,2.5075,716.04
53060,2.4803,716.31
53080,2.4814,716.58
53100,2.5122,716.85
53120,2.521,717.12
53140,2.5342,717.39
53160,2.5045,717.66
53180,2.5178,717.93
53200,2.4688,718.2
53220,2.4873,718.47
53240,2.4953,718.74
53260,2.5155,719.01
53280,2.5257,719.28
53300,2.5099,719.55
53320,2.5064,719.82
53340,2.5506,720.09
53360,2.5564,720.36
53380,2.5643,720.63
53400,2.581,720.9
53420,2.5589,721.17
53440,2.5459,721.44
53460,2.5453,721.71
53480,2.568,721.98
53500,2.5421,722.25
53520,2.5282,722.52
53540,2.5566,722.79
53560,2.5249,723.06
53580,2.5405,723.33
53600,2.5592,723.6
53620,2.5494,723.87
53640,2.5106,724.14
53660,2.5333,724.41
53680,2.5352,724.68
53700,2.5256,724.95
53720,2.5294,725.22
53740,2.5319,725.49
53760,2.543,725.76
53780,2.5291,726.03
53800,2.5347,726.3
53820,2.536,726.57
53840,2.5252,726.84
53860,2.5154,727.11
53880,2.5218,727.38
53900,2.526,727.65
53920,2.5079,727.92
53940,2.5315,728.19
53960,2.5561,728.46
53980,2.5657,728.73
54000,2.5604,729
54020,2.5279,729.27
54040,2.5732,729.54
54060,2.5101,729.81
54080,2.5023,730.08
54100,2.5294,730.35
54120,2.5476,730.62
54140,2.5323,730.89
54160,2.5551,731.16
54180,2.5522,731.43
54200,2.5597,731.7
54220,2.5499,731.97
54240,2.5499,732.24
54260,2.5107,732.51
54280,2.5237,732.78
54300,2.5479,733.05
54320,2.5591,733.32
54340,2.558,733.59
54360,2.5347,733.86
54380,2.5373,734.13
54400,2.52,734.4
54420,2.532,734.67
54440,2.5005,734.94
54460,2.525,735.21
54480,2.5272,735.48
54500,2.5347,735.75
54520,2.5296,736.02
54540,2.531,736.29
54560,2.5268,736.56
54580,2.5035,736.83
54600,2.4904,737.1
54620,2.5108,737.37
54640,2.5033,737.64
54660,2.4963,737.91
54680,2.5329,738.18
54700,2.5284,738.45
54720,2.504,738.72
54740,2.5156,738.99
54760,2.5416,739.26
54780,2.5046,739.53
54800,2.488,739.8
54820,2.5394,740.07
54840,2.5114,740.34
54860,2.4903,740.61
54880,2.5229,740.88
54900,2.5295,741.15
54920,2.5522,741.42
54940,2.5457,741.69
54960,2.519,741.96
54980,2.5461,742.23
55000,2.5237,742.5
55020,2.5253,742.77
55040,2.5336,743.04
55060,2.5197,743.31
55080,2.5099,743.58
55100,2.4941,743.85
55120,2.5485,744.12
55140,2.5517,744.39
55160,2.5833,744.66
55180,2.5299,744.93
55200,2.5385,745.2
55220,2.537,745.47
55240,2.5014,745.74
55260,2.5177,746.01
55280,2.5169,746.28
55300,2.5396,746.55
55320,2.525,746.82
55340,2.5289,747.09
55360,2.5368,747.36
55380,2.5202,747.63
55400,2.5251,747.9
55420,2.5285,748.17
55440,2.5371,748.44
55460,2.5411,748.71
55480,2.5226,748.98
55500,2.5415,749.25
55520,2.5112,749.52
55540,2.5528,749.79
55560,2.5552,750.06
55580,2.5469,750.33
55600,2.5541,750.6
55620,2.5365,750.87
55640,2.5345,751.14
55660,2.5255,751.41
55680,2.5451,751.68
55700,2.5638,751.95
55720,2.5148,752.22
55740,2.5042,752.49
55760,2.5028,752.76
55780,2.5062,753.03
55800,2.5425,753.3
55820,2.5325,753.57
55840,2.5432,753.84
55860,2.5332,754.11
55880,2.5307,754.38
55900,2.5512,754.65
55920,2.5883,754.92
55940,2.575,755.19
55960,2.5648,755.46
55980,2.5596,755.73
56000,2.5378,756
56020,2.5236,756.27
56040,2.5474,756.54
56060,2.5352,756.81
56080,2.5486,757.08
56100,2.5531,757.35
56120,2.5468,757.62
56140,2.5237,757.89
56160,2.5417,758.16
56180,2.5701,758.43
56200,2.5576,758.7
56220,2.5046,758.97
56240,2.5021,759.24
56260,2.5068,759.51
56280,2.507,759.78
56300,2.5276,760.05
56320,2.5345,760.32
56340,2.5588,760.59
56360,2.5413,760.86
56380,2.5023,761.13
56400,2.5121,761.4
56420,2.5248,761.67
56440,2.5338,761.94
56460,2.5053,762.21
56480,2.5116,762.48
56500,2.5218,762.75
56520,2.5102,763.02
56540,2.5222,763.29
56560,2.4902,763.56
56580,2.4964,763.83
56600,2.535,764.1
56620,2.5167,764.37
56640,2.5057,764.64
56660,2.5408,764.91
56680,2.5462,765.18
56700,2.5104,765.45
56720,2.5382,765.72
56740,2.5692,765.99
56760,2.6061,766.26
56780,2.6125,766.53
56800,2.5618,766.8
56820,2.5541,767.07
56840,2.5377,767.34
56860,2.5165,767.61
56880,2.5568,767.88
56900,2.5772,768.15
56920,2.5691,768.42
56940,2.5504,768.69
56960,2.5405,768.96
56980,2.5626,769.23
57000,2.566,769.5
57020,2.5416,769.77
57040,2.5277,770.04
57060,2.5226,770.31
57080,2.516,770.58
57100,2.5272,770.85
57120,2.5006,771.12
57140,2.5102,771.39
57160,2.5209,771.66
57180,2.5309,771.93
57200,2.5037,772.2
57220,2.5135,772.47
57240,2.5169,772.74
57260,2.5349,773.01
57280,2.5269,773.28
57300,2.5228,773.55
57320,2.5101,773.82
57340,2.5002,774.09
57360,2.4903,774.36
57380,2.5107,774.63
57400,2.5108,774.9
57420,2.5143,775.17
57440,2.4942,775.44
57460,2.5035,775.71
57480,2.5002,775.98
57500,2.5054,776.25
57520,2.4994,776.52
57540,2.5002,776.79
57560,2.4825,777.06
57580,2.5206,777.33
57600,2.5206,777.6
57620,2.5613,777.87
57640,2.5436,778.14
57660,2.5604,778.41
57680,2.5319,778.68
57700,2.5445,778.95
57720,2.5691,779.22
57740,2.553,779.49
57760,2.5671,779.76
57780,2.5477,780.03
57800,2.5436,780.3
57820,2.544,780.57
57840,2.5154,780.84
57860,2.5337,781.11
57880,2.5788,781.38
57900,2.5777,781.65
57920,2.556,781.92
57940,2.5666,782.19
57960,2.5405,782.46
57980,2.525,782.73
58000,2.5549,783
58020,2.5643,783.27
58040,2.4989,783.54
58060,2.5117,783.81
58080,2.5425,784.08
58100,2.5235,784.35
58120,2.5022,784.62
58140,2.5118,784.89
58160,2.5216,785.16
58180,2.5013,785.43
58200,2.5009,785.7
58220,2.519,785.97
58240,2.5354,786.24
58260,2.5477,786.51
58280,2.52,786.78
58300,2.5241,787.05
58320,2.5247,787.32
58340,2.5204,787.59
58360,2.5047,787.86
58380,2.4934,788.13
58400,2.5352,788.4
58420,2.5137,788.67
58440,2.5282,788.94
58460,2.5546,789.21
58480,2.5213,789.48
58500,2.521,789.75
58520,2.4878,790.02
58540,2.5253,790.29
58560,2.529,790.56
58580,2.5282,790.83
58600,2.5187,791.1
58620,2.5239,791.37
58640,2.5188,791.64
58660,2.5001,791.91
58680,2.5256,792.18
58700,2.5238,792.45
58720,2.5176,792.72
58740,2.4961,792.99
58760,2.4922,793.26
58780,2.5177,793.53
58800,2.5234,793.8
58820,2.547,794.07
58840,2.5386,794.34
58860,2.5111,794.61
58880,2.5093,794.88
58900,2.5114,795.15
58920,2.5424,795.42
58940,2.4988,795.69
58960,2.5046,795.96
58980,2.5014,796.23
59000,2.4727,796.5
59020,2.4828,796.77
59040,2.5251,797.04
59060,2.5189,797.31
59080,2.5256,797.58
59100,2.5243,797.85
59120,2.5066,798.12
59140,2.5351,798.39
59160,2.5327,798.66
59180,2.5591,798.93
59200,2.5352,799.2
59220,2.5071,799.47
59240,2.5003,799.74
59260,2.5287,800.01
59280,2.5444,800.28
59300,2.5147,800.55
59320,2.5313,800.82
59340,2.4923,801.09
59360,2.5156,801.36
59380,2.5545,801.63
59400,2.529,801.9
59420,2.5,802.17
59440,2.4928,802.44
59460,2.4944,802.71
59480,2.4988,802.98
59500,2.5123,803.25
59520,2.5096,803.52
59540,2.4861,803.79
59560,2.5124,804.06
59580,2.5255,804.33
59600,2.5351,804.6
59620,2.5324,804.87
59640,2.5221,805.14
59660,2.5413,805.41
59680,2.536,805.68
59700,2.5357,805.95
59720,2.5359,806.22
59740,2.5372,806.49
59760,2.5167,806.76
59780,2.5351,807.03
59800,2.5533,807.3
59820,2.5195,807.57
59840,2.5268,807.84
59860,2.5384,808.11
59880,2.5286,808.38
59900,2.5275,808.65
59920,2.5385,808.92
59940,2.5216,809.19
59960,2.504,809.46
59980,2.5137,809.73
60000,2.536,810
60020,2.521,810.27
60040,2.5465,810.54
60060,2.5373,810.81
60080,2.5098,811.08
60100,2.534,811.35
60120,2.5192,811.62
60140,2.5182,811.89
60160,2.4973,812.16
60180,2.5307,812.43
60200,2.5336,812.7
60220,2.5106,812.97
60240,2.5204,813.24
60260,2.4854,813.51
60280,2.5276,813.78
60300,2.5209,814.05
60320,2.5166,814.32
60340,2.5153,814.59
60360,2.5347,814.86
60380,2.5172,815.13
60400,2.5086,815.4
60420,2.4929,815.67
60440,2.5216,815.94
60460,2.4974,816.21
60480,2.5141,816.48
60500,2.5709,816.75
60520,2.5492,817.02
60540,2.5239,817.29
60560,2.5127,817.56
60580,2.5208,817.83
60600,2.5472,818.1
60620,2.557,818.37
60640,2.5424,818.64
60660,2.5117,818.91
60680,2.5724,819.18
60700,2.5606,819.45
60720,2.5647,819.72
60740,2.5654,819.99
60760,2.5688,820.26
60780,2.5892,820.53
60800,2.5734,820.8
60820,2.5769,821.07
60840,2.5997,821.34
60860,2.5906,821.61
60880,2.584,821.88
60900,2.5639,822.15
60920,2.5557,822.42
60940,2.5435,822.69
60960,2.5242,822.96
60980,2.5437,823.23
61000,2.5102,823.5
61020,2.5101,823.77
61040,2.5111,824.04
61060,2.5335,824.31
61080,2.5191,824.58
61100,2.4956,824.85
61120,2.5391,825.12
61140,2.5254,825.39
61160,2.5079,825.66
61180,2.5285,825.93
61200,2.5365,826.2
61220,2.5284,826.47
61240,2.5153,826.74
61260,2.5222,827.01
61280,2.5103,827.28
61300,2.5289,827.55
61320,2.5482,827.82
61340,2.5616,828.09
61360,2.5791,828.36
61380,2.5445,828.63
61400,2.5478,828.9
61420,2.5542,829.17
61440,2.5333,829.44
61460,2.559,829.71
61480,2.5429,829.98
61500,2.5564,830.25
61520,2.5865,830.52
61540,2.551,830.79
61560,2.5724,831.06
61580,2.5647,831.33
61600,2.5754,831.6
61620,2.5561,831.87
61640,2.5711,832.14
61660,2.5591,832.41
61680,2.5924,832.68
61700,2.5556,832.95
61720,2.5733,833.22
61740,2.5463,833.49
61760,2.5582,833.76
61780,2.5489,834.03
61800,2.5229,834.3
61820,2.5352,834.57
61840,2.5224,834.84
61860,2.5148,835.11
61880,2.5368,835.38
61900,2.5176,835.65
61920,2.5158,835.92
61940,2.5127,836.19
61960,2.5248,836.46
61980,2.5325,836.73
62000,2.507,837
62020,2.5212,837.27
62040,2.5483,837.54
62060,2.542,837.81
62080,2.582,838.08
62100,2.5803,838.35
62120,2.566,838.62
62140,2.5249,838.89
62160,2.5186,839.16
62180,2.5039,839.43
62200,2.5347,839.7
62220,2.5253,839.97
62240,2.5613,840.24
62260,2.5592,840.51
62280,2.5404,840.78
62300,2.5714,841.05
62320,2.5522,841.32
62340,2.5586,841.59
62360,2.5672,841.86
62380,2.5016,842.13
62400,2.5032,842.4
62420,2.5338,842.67
62440,2.5253,842.94
62460,2.507,843.21
62480,2.5117,843.48
62500,2.5198,843.75
62520,2.5193,844.02
62540,2.5502,844.29
62560,2.533,844.56
62580,2.5285,844.83
62600,2.5351,845.1
62620,2.5336,845.37
62640,2.5473,845.64
62660,2.5386,845.91
62680,2.5391,846.18
62700,2.513,846.45
62720,2.5256,846.72
62740,2.5057,846.99
62760,2.5311,847.26
62780,2.5285,847.53
62800,2.5026,847.8
62820,2.5225,848.07
62840,2.5189,848.34
62860,2.5481,848.61
62880,2.5538,848.88
62900,2.5413,849.15
62920,2.5174,849.42
62940,2.5295,849.69
62960,2.5438,849.96
62980,2.5436,850.23
63000,2.537,850.5
63020,2.539,850.77
63040,2.5123,851.04
63060,2.509,851.31
63080,2.515,851.58
63100,2.5284,851.85
63120,2.5159,852.12
63140,2.5289,852.39
63160,2.498,852.66
63180,2.5014,852.93
63200,2.5503,853.2
63220,2.5506,853.47
63240,2.5433,853.74
63260,2.5246,854.01
63280,2.5033,854.28
63300,2.4952,854.55
63320,2.5025,854.82
63340,2.5462,855.09
63360,2.5625,855.36
63380,2.5219,855.63
63400,2.5241,855.9
63420,2.5106,856.17
63440,2.5163,856.44
63460,2.5174,856.71
63480,2.5515,856.98
63500,2.5442,857.25
63520,2.5151,857.52
63540,2.5201,857.79
63560,2.5105,858.06
63580,2.5484,858.33
63600,2.5214,858.6
63620,2.5291,858.87
63640,2.5277,859.14
63660,2.5492,859.41
63680,2.5354,859.68
63700,2.5127,859.95
63720,2.4922,860.22
63740,2.4961,860.49
63760,2.5018,860.76
63780,2.5108,861.03
63800,2.5236,861.3
63820,2.542,861.57
63840,2.4938,861.84
63860,2.5212,862.11
63880,2.549,862.38
63900,2.5048,862.65
63920,2.5183,862.92
63940,2.5225,863.19
63960,2.5155,863.46
63980,2.5301,863.73
64000,2.5119,864
64020,2.5074,864.27
64040,2.5425,864.54
64060,2.528,864.81
64080,2.5319,865.08
64100,2.5092,865.35
64120,2.5267,865.62
64140,2.5068,865.89
64160,2.5456,866.16
64180,2.5393,866.43
64200,2.538,866.7
64220,2.5369,866.97
64240,2.5329,867.24
64260,2.5058,867.51
64280,2.5164,867.78
64300,2.5008,868.05
64320,2.4918,868.32
64340,2.5018,868.59
64360,2.4887,868.86
64380,2.5054,869.13
64400,2.5428,869.4
64420,2.514,869.67
64440,2.5112,869.94
64460,2.5581,870.21
64480,2.5447,870.48
64500,2.5531,870.75
64520,2.5432,871.02
64540,2.5604,871.29
64560,2.555,871.56
64580,2.5396,871.83
64600,2.5102,872.1
64620,2.5339,872.37
64640,2.5069,872.64
64660,2.53,872.91
64680,2.522,873.18
64700,2.5028,873.45
64720,2.5277,873.72
64740,2.5196,873.99
64760,2.503,874.26
64780,2.5068,874.53
64800,2.4941,874.8
64820,2.4841,875.07
64840,2.4928,875.34
64860,2.5099,875.61
64880,2.5187,875.88
64900,2.5117,876.15
64920,2.5057,876.42
64940,2.5217,876.69
64960,2.5327,876.96
64980,2.5406,877.23
65000,2.5553,877.5
65020,2.5493,877.77
65040,2.5488,878.04
65060,2.5533,878.31
65080,2.5449,878.58
65100,2.5154,878.85
65120,2.528,879.12
65140,2.5069,879.39
65160,2.5476,879.66
65180,2.539,879.93
65200,2.5282,880.2
65220,2.5428,880.47
65240,2.5539,880.74
65260,2.5428,881.01
65280,2.5166,881.28
65300,2.5335,881.55
65320,2.5208,881.82
65340,2.5119,882.09
65360,2.564,882.36
65380,2.5583,882.63
65400,2.5057,882.9
65420,2.5256,883.17
65440,2.5112,883.44
65460,2.4958,883.71
65480,2.5272,883.98
65500,2.5383,884.25
65520,2.5302,884.52
65540,2.5036,884.79
65560,2.5106,885.06
65580,2.517,885.33
65600,2.5132,885.6
65620,2.5276,885.87
65640,2.5071,886.14
65660,2.559,886.41
65680,2.5322,886.68
65700,2.5104,886.95
65720,2.5352,887.22
65740,2.5072,887.49
65760,2.5298,887.76
65780,2.5465,888.03
65800,2.5169,888.3
65820,2.4972,888.57
65840,2.4958,888.84
65860,2.5104,889.11
65880,2.5207,889.38
65900,2.558,889.65
65920,2.5536,889.92
65940,2.5685,890.19
65960,2.5566,890.46
65980,2.5605,890.73
66000,2.5618,891
66020,2.5545,891.27
66040,2.5711,891.54
66060,2.5463,891.81
66080,2.5633,892.08
66100,2.5514,892.35
66120,2.5132,892.62
66140,2.5618,892.89
66160,2.5503,893.16
66180,2.5457,893.43
66200,2.5422,893.7
66220,2.5386,893.97
66240,2.5421,894.24
66260,2.5397,894.51
66280,2.5214,894.78
66300,2.5445,895.05
66320,2.536,895.32
66340,2.534,895.59
66360,2.5342,895.86
66380,2.5192,896.13
66400,2.5152,896.4
66420,2.5264,896.67
66440,2.5479,896.94
66460,2.5367,897.21
66480,2.5328,897.48
66500,2.5478,897.75
66520,2.5366,898.02
66540,2.5192,898.29
66560,2.5604,898.56
66580,2.5555,898.83
66600,2.5523,899.1
66620,2.5255,899.37
66640,2.4738,899.64
66660,2.4849,899.91
66680,2.5065,900.18
66700,2.5409,900.45
66720,2.5255,900.72
66740,2.5352,900.99
66760,2.4982,901.26
66780,2.5177,901.53
66800,2.4735,901.8
66820,2.5111,902.07
66840,2.5255,902.34
66860,2.5084,902.61
66880,2.5308,902.88
66900,2.549,903.15
66920,2.5176,903.42
66940,2.503,903.69
66960,2.5198,903.96
66980,2.5381,904.23
67000,2.5456,904.5
67020,2.5064,904.77
67040,2.4824,905.04
67060,2.5153,905.31
67080,2.5419,905.58
67100,2.4775,905.85
67120,2.5104,906.12
67140,2.4891,906.39
67160,2.4979,906.66
67180,2.4862,906.93
67200,2.4941,907.2
67220,2.5322,907.47
67240,2.5198,907.74
67260,2.5378,908.01
67280,2.5116,908.28
67300,2.4953,908.55
67320,2.5212,908.82
67340,2.5175,909.09
67360,2.5217,909.36
67380,2.4969,909.63
67400,2.4664,909.9
67420,2.5268,910.17
67440,2.4898,910.44
67460,2.5019,910.71
67480,2.4756,910.98
67500,2.4686,911.25
67520,2.5023,911.52
67540,2.5369,911.79
67560,2.5334,912.06
67580,2.5258,912.33
67600,2.5105,912.6
67620,2.5172,912.87
67640,2.4946,913.14
67660,2.5004,913.41
67680,2.5076,913.68
67700,2.5091,913.95
67720,2.5331,914.22
67740,2.5086,914.49
67760,2.5207,914.76
67780,2.5279,915.03
67800,2.5202,915.3
67820,2.4899,915.57
67840,2.4953,915.84
67860,2.5278,916.11
67880,2.504,916.38
67900,2.5072,916.65
67920,2.5178,916.92
67940,2.5246,917.19
67960,2.5161,917.46
67980,2.5009,917.73
68000,2.4763,918
68020,2.5101,918.27
68040,2.5181,918.54
68060,2.4908,918.81
68080,2.5065,919.08
68100,2.4914,919.35
68120,2.535,919.62
68140,2.5235,919.89
68160,2.4882,920.16
68180,2.52,920.43
68200,2.4801,920.7
68220,2.4917,920.97
68240,2.5357,921.24
68260,2.5171,921.51
68280,2.5147,921.78
68300,2.5459,922.05
68320,2.5356,922.32
68340,2.5159,922.59
68360,2.51,922.86
68380,2.5208,923.13
68400,2.5457,923.4
68420,2.5224,923.67
68440,2.5588,923.94
68460,2.5619,924.21
68480,2.5707,924.48
68500,2.5698,924.75
68520,2.5882,925.02
68540,2.5482,925.29
68560,2.547,925.56
68580,2.5557,925.83
68600,2.5367,926.1
68620,2.5349,926.37
68640,2.5283,926.64
68660,2.5262,926.91
68680,2.5225,927.18
68700,2.5202,927.45
68720,2.5455,927.72
68740,2.5178,927.99
68760,2.5087,928.26
68780,2.492,928.53
68800,2.5171,928.8
68820,2.5098,929.07
68840,2.5193,929.34
68860,2.532,929.61
68880,2.4938,929.88
68900,2.5189,930.15
68920,2.5388,930.42
68940,2.5554,930.69
68960,2.5485,930.96
68980,2.5652,931.23
69000,2.5608,931.5
69020,2.5388,931.77
69040,2.5212,932.04
69060,2.5256,932.31
69080,2.5324,932.58
69100,2.5371,932.85
69120,2.5139,933.12
69140,2.5291,933.39
69160,2.528,933.66
69180,2.5697,933.93
69200,2.5481,934.2
69220,2.5383,934.47
69240,2.5335,934.74
69260,2.5089,935.01
69280,2.5072,935.28
69300,2.4914,935.55
69320,2.4859,935.82
69340,2.4931,936.09
69360,2.4984,936.36
69380,2.5112,936.63
69400,2.5259,936.9
69420,2.5166,937.17
69440,2.5099,937.44
69460,2.4835,937.71
69480,2.5333,937.98
69500,2.5303,938.25
69520,2.5085,938.52
69540,2.5128,938.79
69560,2.5239,939.06
69580,2.489,939.33
69600,2.527,939.6
69620,2.5044,939.87
69640,2.4763,940.14
69660,2.4799,940.41
69680,2.4993,940.68
69700,2.5081,940.95
69720,2.491,941.22
69740,2.4787,941.49
69760,2.4808,941.76
69780,2.507,942.03
69800,2.4743,942.3
69820,2.4835,942.57
69840,2.4753,942.84
69860,2.5103,943.11
69880,2.5,943.38
69900,2.5246,943.65
69920,2.5398,943.92
69940,2.5246,944.19
69960,2.5226,944.46
69980,2.5246,944.73
70000,2.539,945
70020,2.5398,945.27
70040,2.5321,945.54
70060,2.5241,945.81
70080,2.5171,946.08
70100,2.5321,946.35
70120,2.537,946.62
70140,2.5261,946.89
70160,2.5254,947.16
70180,2.5239,947.43
70200,2.4995,947.7
70220,2.5107,947.97
70240,2.541,948.24
70260,2.5491,948.51
70280,2.5608,948.78
70300,2.5495,949.05
70320,2.5174,949.32
70340,2.5123,949.59
70360,2.5227,949.86
70380,2.5178,950.13
70400,2.5195,950.4
70420,2.5141,950.67
70440,2.5477,950.94
70460,2.5522,951.21
70480,2.5293,951.48
70500,2.5303,951.75
70520,2.5303,952.02
70540,2.5029,952.29
70560,2.5019,952.56
70580,2.507,952.83
70600,2.4888,953.1
70620,2.4867,953.37
70640,2.4729,953.64
70660,2.477,953.91
70680,2.5315,954.18
70700,2.5322,954.45
70720,2.5039,954.72
70740,2.5076,954.99
70760,2.5001,955.26
70780,2.5207,955.53
70800,2.4882,955.8
70820,2.4817,956.07
70840,2.5341,956.34
70860,2.5197,956.61
70880,2.5245,956.88
70900,2.4888,957.15
70920,2.5038,957.42
70940,2.4931,957.69
70960,2.4714,957.96
70980,2.4783,958.23
71000,2.4956,958.5
71020,2.5114,958.77
71040,2.4649,959.04
71060,2.4998,959.31
71080,2.507,959.58
71100,2.4694,959.85
71120,2.4934,960.12
71140,2.5044,960.39
71160,2.5014,960.66
71180,2.5057,960.93
71200,2.5127,961.2
71220,2.4917,961.47
71240,2.4781,961.74
71260,2.5127,962.01
71280,2.5181,962.28
71300,2.5049,962.55
71320,2.4838,962.82
71340,2.5072,963.09
71360,2.5174,963.36
71380,2.5109,963.63
71400,2.499,963.9
71420,2.4935,964.17
71440,2.4723,964.44
71460,2.5135,964.71
71480,2.5151,964.98
71500,2.5008,965.25
71520,2.5047,965.52
71540,2.525,965.79
71560,2.4825,966.06
71580,2.4815,966.33
71600,2.5086,966.6
71620,2.5216,966.87
71640,2.4891,967.14
71660,2.47,967.41
71680,2.4835,967.68
71700,2.5197,967.95
71720,2.5065,968.22
71740,2.4966,968.49
71760,2.5023,968.76
71780,2.5164,969.03
71800,2.539,969.3
71820,2.5144,969.57
71840,2.4715,969.84
71860,2.4872,970.11
71880,2.5181,970.38
71900,2.4851,970.65
71920,2.4922,970.92
71940,2.5119,971.19
71960,2.5275,971.46
71980,2.5282,971.73
72000,2.4994,972
72020,2.4981,972.27
72040,2.5244,972.54
72060,2.4982,972.81
72080,2.4939,973.08
72100,2.5064,973.35
72120,2.5251,973.62
72140,2.4885,973.89
72160,2.5319,974.16
72180,2.5394,974.43
72200,2.5267,974.7
72220,2.5096,974.97
72240,2.4787,975.24
72260,2.5046,975.51
72280,2.519,975.78
72300,2.5179,976.05
72320,2.5035,976.32
72340,2.5485,976.59
72360,2.5224,976.86
72380,2.5004,977.13
72400,2.5284,977.4
72420,2.5018,977.67
72440,2.5004,977.94
72460,2.4917,978.21
72480,2.4921,978.48
72500,2.4715,978.75
72520,2.5031,979.02
72540,2.5301,979.29
72560,2.5082,979.56
72580,2.4902,979.83
72600,2.5132,980.1
72620,2.516,980.37
72640,2.5147,980.64
72660,2.497,980.91
72680,2.514,981.18
72700,2.5236,981.45
72720,2.5144,981.72
72740,2.5205,981.99
72760,2.5116,982.26
72780,2.5189,982.53
72800,2.5417,982.8
72820,2.5166,983.07
72840,2.5119,983.34
72860,2.5242,983.61
72880,2.5022,983.88
72900,2.5262,984.15
72920,2.5023,984.42
72940,2.4876,984.69
72960,2.4958,984.96
72980,2.5258,985.23
73000,2.4905,985.5
73020,2.5163,985.77
73040,2.514,986.04
73060,2.521,986.31
73080,2.5231,986.58
73100,2.5243,986.85
73120,2.5347,987.12
73140,2.5251,987.39
73160,2.5283,987.66
73180,2.5203,987.93
73200,2.5036,988.2
73220,2.543,988.47
73240,2.5255,988.74
73260,2.5081,989.01
73280,2.5277,989.28
73300,2.5302,989.55
73320,2.5236,989.82
73340,2.5148,990.09
73360,2.5398,990.36
73380,2.5092,990.63
73400,2.5116,990.9
73420,2.5051,991.17
73440,2.5005,991.44
73460,2.5305,991.71
73480,2.5,991.98
73500,2.4925,992.25
73520,2.5158,992.52
73540,2.4995,992.79
73560,2.4976,993.06
73580,2.5113,993.33
73600,2.5089,993.6
73620,2.4941,993.87
73640,2.5022,994.14
73660,2.5079,994.41
73680,2.521,994.68
73700,2.5039,994.95
73720,2.5036,995.22
73740,2.4992,995.49
73760,2.5175,995.76
73780,2.5137,996.03
73800,2.5044,996.3
73820,2.49,996.57
73840,2.5114,996.84
73860,2.4941,997.11
73880,2.503,997.38
73900,2.5241,997.65
73920,2.5182,997.92
73940,2.5531,998.19
73960,2.5651,998.46
73980,2.5321,998.73
74000,2.5461,999
74020,2.5027,999.27
74040,2.4918,999.54
74060,2.5235,999.81
74080,2.5242,1000.08
74100,2.5246,1000.35
74120,2.5103,1000.62
74140,2.517,1000.89
74160,2.511,1001.16
74180,2.5099,1001.43
74200,2.5401,1001.7
74220,2.5655,1001.97
74240,2.5686,1002.24
74260,2.5892,1002.51
74280,2.5842,1002.78
74300,2.578,1003.05
74320,2.5423,1003.32
74340,2.5186,1003.59
74360,2.5114,1003.86
74380,2.5147,1004.13
74400,2.5177,1004.4
74420,2.5439,1004.67
74440,2.556,1004.94
74460,2.5344,1005.21
74480,2.5339,1005.48
74500,2.5294,1005.75
74520,2.5474,1006.02
74540,2.5153,1006.29
74560,2.4884,1006.56
74580,2.5146,1006.83
74600,2.5146,1007.1
74620,2.5155,1007.37
74640,2.4998,1007.64
74660,2.4669,1007.91
74680,2.4949,1008.18
74700,2.5112,1008.45
74720,2.5169,1008.72
74740,2.505,1008.99
74760,2.5096,1009.26
74780,2.4688,1009.53
74800,2.4913,1009.8
74820,2.5078,1010.07
74840,2.4966,1010.34
74860,2.4664,1010.61
74880,2.4625,1010.88
74900,2.451,1011.15
74920,2.501,1011.42
74940,2.5255,1011.69
74960,2.4835,1011.96
74980,2.4683,1012.23
75000,2.4852,1012.5
75020,2.5108,1012.77
75040,2.529,1013.04
75060,2.54,1013.31
75080,2.5106,1013.58
75100,2.5154,1013.85
75120,2.5166,1014.12
75140,2.5089,1014.39
75160,2.5317,1014.66
75180,2.5102,1014.93
75200,2.4913,1015.2
75220,2.5082,1015.47
75240,2.5348,1015.74
75260,2.5143,1016.01
75280,2.5332,1016.28
75300,2.509,1016.55
75320,2.5025,1016.82
75340,2.5082,1017.09
75360,2.5243,1017.36
75380,2.5136,1017.63
75400,2.5145,1017.9
75420,2.5312,1018.17
75440,2.5318,1018.44
75460,2.5136,1018.71
75480,2.545,1018.98
75500,2.5206,1019.25
75520,2.5294,1019.52
75540,2.5327,1019.79
75560,2.5145,1020.06
75580,2.5089,1020.33
75600,2.4989,1020.6
75620,2.515,1020.87
75640,2.5121,1021.14
75660,2.5258,1021.41
75680,2.5261,1021.68
75700,2.5054,1021.95
75720,2.5336,1022.22
75740,2.5296,1022.49
75760,2.5187,1022.76
75780,2.5346,1023.03
75800,2.5299,1023.3
75820,2.519,1023.57
75840,2.5375,1023.84
75860,2.5138,1024.11
75880,2.505,1024.38
75900,2.5047,1024.65
75920,2.515,1024.92
75940,2.5114,1025.19
75960,2.512,1025.46
75980,2.5172,1025.73
76000,2.5065,1026
76020,2.5122,1026.27
76040,2.4857,1026.54
76060,2.4956,1026.81
76080,2.5056,1027.08
76100,2.517,1027.35
76120,2.5001,1027.62
76140,2.4657,1027.89
76160,2.5143,1028.16
76180,2.5038,1028.43
76200,2.4823,1028.7
76220,2.4713,1028.97
76240,2.4733,1029.24
76260,2.5143,1029.51
76280,2.4772,1029.78
76300,2.4715,1030.05
76320,2.4942,1030.32
76340,2.4983,1030.59
76360,2.4814,1030.86
76380,2.4825,1031.13
76400,2.4936,1031.4
76420,2.4909,1031.67
76440,2.5007,1031.94
76460,2.522,1032.21
76480,2.4974,1032.48
76500,2.4987,1032.75
76520,2.4952,1033.02
76540,2.4945,1033.29
76560,2.5071,1033.56
76580,2.4829,1033.83
76600,2.4976,1034.1
76620,2.4935,1034.37
76640,2.4802,1034.64
76660,2.5124,1034.91
76680,2.519,1035.18
76700,2.5188,1035.45
76720,2.5325,1035.72
76740,2.5198,1035.99
76760,2.523,1036.26
76780,2.5219,1036.53
76800,2.5406,1036.8
76820,2.5395,1037.07
76840,2.5695,1037.34
76860,2.486,1037.61
76880,2.4832,1037.88
76900,2.455,1038.15
76920,2.4802,1038.42
76940,2.4873,1038.69
76960,2.4905,1038.96
76980,2.4831,1039.23
77000,2.4807,1039.5
77020,2.4905,1039.77
77040,2.4846,1040.04
77060,2.491,1040.31
77080,2.493,1040.58
77100,2.5063,1040.85
77120,2.5279,1041.12
77140,2.5464,1041.39
77160,2.5444,1041.66
77180,2.5365,1041.93
77200,2.5226,1042.2
77220,2.5173,1042.47
77240,2.5364,1042.74
77260,2.516,1043.01
77280,2.5392,1043.28
77300,2.5143,1043.55
77320,2.5268,1043.82
77340,2.5237,1044.09
77360,2.4797,1044.36
77380,2.5326,1044.63
77400,2.5442,1044.9
77420,2.5321,1045.17
77440,2.4924,1045.44
77460,2.4698,1045.71
77480,2.4684,1045.98
77500,2.4919,1046.25
77520,2.4749,1046.52
77540,2.4599,1046.79
77560,2.4949,1047.06
77580,2.4931,1047.33
77600,2.5129,1047.6
77620,2.4474,1047.87
77640,2.5014,1048.14
77660,2.4875,1048.41
77680,2.5241,1048.68
77700,2.5211,1048.95
77720,2.5068,1049.22
77740,2.5071,1049.49
77760,2.4725,1049.76
77780,2.4955,1050.03
77800,2.5003,1050.3
77820,2.5018,1050.57
77840,2.4829,1050.84
77860,2.4553,1051.11
77880,2.5021,1051.38
77900,2.5169,1051.65
77920,2.5139,1051.92
77940,2.5302,1052.19
77960,2.5145,1052.46
77980,2.5254,1052.73
78000,2.5351,1053
78020,2.5056,1053.27
78040,2.5155,1053.54
78060,2.517,1053.81
78080,2.4749,1054.08
78100,2.5281,1054.35
78120,2.4777,1054.62
78140,2.4663,1054.89
78160,2.4665,1055.16
78180,2.5023,1055.43
78200,2.4743,1055.7
78220,2.5369,1055.97
78240,2.5177,1056.24
78260,2.5475,1056.51
78280,2.5349,1056.78
78300,2.5275,1057.05
78320,2.5693,1057.32
78340,2.5131,1057.59
78360,2.5132,1057.86
78380,2.5343,1058.13
78400,2.539,1058.4
78420,2.503,1058.67
78440,2.4861,1058.94
78460,2.4869,1059.21
78480,2.4863,1059.48
78500,2.5056,1059.75
78520,2.5015,1060.02
78540,2.4934,1060.29
78560,2.5088,1060.56
78580,2.5063,1060.83
78600,2.5264,1061.1
78620,2.4998,1061.37
78640,2.5078,1061.64
78660,2.5141,1061.91
78680,2.486,1062.18
78700,2.4942,1062.45
78720,2.5215,1062.72
78740,2.5125,1062.99
78760,2.5225,1063.26
78780,2.5432,1063.53
78800,2.5404,1063.8
78820,2.5222,1064.07
78840,2.4891,1064.34
78860,2.4923,1064.61
78880,2.4616,1064.88
78900,2.4627,1065.15
78920,2.4804,1065.42
78940,2.4716,1065.69
78960,2.5165,1065.96
78980,2.4848,1066.23
79000,2.497,1066.5
79020,2.4706,1066.77
79040,2.5002,1067.04
79060,2.4934,1067.31
79080,2.5089,1067.58
79100,2.524,1067.85
79120,2.5129,1068.12
79140,2.5152,1068.39
79160,2.5232,1068.66
79180,2.4994,1068.93
79200,2.4996,1069.2
79220,2.4929,1069.47
79240,2.5232,1069.74
79260,2.5197,1070.01
79280,2.514,1070.28
79300,2.5158,1070.55
79320,2.5172,1070.82
79340,2.5225,1071.09
79360,2.4976,1071.36
79380,2.5035,1071.63
79400,2.5056,1071.9
79420,2.51,1072.17
79440,2.5085,1072.44
79460,2.5085,1072.71
79480,2.4853,1072.98
79500,2.488,1073.25
79520,2.52,1073.52
79540,2.5088,1073.79
79560,2.5007,1074.06
79580,2.5121,1074.33
79600,2.521,1074.6
79620,2.5097,1074.87
79640,2.5248,1075.14
79660,2.5408,1075.41
79680,2.5259,1075.68
79700,2.5154,1075.95
79720,2.5225,1076.22
79740,2.5161,1076.49
79760,2.5251,1076.76
79780,2.5179,1077.03
79800,2.509,1077.3
79820,2.5197,1077.57
79840,2.5368,1077.84
79860,2.4977,1078.11
79880,2.4824,1078.38
79900,2.4776,1078.65
79920,2.4874,1078.92
79940,2.4922,1079.19
79960,2.5266,1079.46
79980,2.4958,1079.73
80000,2.5184,1080
80020,2.5008,1080.27
80040,2.5064,1080.54
80060,2.5112,1080.81
80080,2.4809,1081.08
80100,2.4885,1081.35
80120,2.4994,1081.62
80140,2.4978,1081.89
80160,2.4864,1082.16
80180,2.4781,1082.43
80200,2.5043,1082.7
80220,2.5006,1082.97
80240,2.493,1083.24
80260,2.4996,1083.51
80280,2.506,1083.78
80300,2.474,1084.05
80320,2.4939,1084.32
80340,2.4862,1084.59
80360,2.5181,1084.86
80380,2.5311,1085.13
80400,2.5043,1085.4
80420,2.5177,1085.67
80440,2.5252,1085.94
80460,2.5099,1086.21
80480,2.4865,1086.48
80500,2.4755,1086.75
80520,2.4693,1087.02
80540,2.4851,1087.29
80560,2.4862,1087.56
80580,2.4722,1087.83
80600,2.4861,1088.1
80620,2.5084,1088.37
80640,2.4895,1088.64
80660,2.4852,1088.91
80680,2.4958,1089.18
80700,2.4903,1089.45
80720,2.4909,1089.72
80740,2.5039,1089.99
80760,2.542,1090.26
80780,2.5193,1090.53
80800,2.4942,1090.8
80820,2.4834,1091.07
80840,2.4983,1091.34
80860,2.5376,1091.61
80880,2.5428,1091.88
80900,2.5327,1092.15
80920,2.5254,1092.42
80940,2.5398,1092.69
80960,2.5373,1092.96
80980,2.4985,1093.23
81000,2.4933,1093.5
81020,2.5446,1093.77
81040,2.5161,1094.04
81060,2.5285,1094.31
81080,2.5143,1094.58
81100,2.4767,1094.85
81120,2.5321,1095.12
81140,2.5355,1095.39
81160,2.5097,1095.66
81180,2.5064,1095.93
81200,2.5214,1096.2
81220,2.4948,1096.47
81240,2.5217,1096.74
81260,2.4983,1097.01
81280,2.4534,1097.28
81300,2.4919,1097.55
81320,2.5227,1097.82
81340,2.565,1098.09
81360,2.5321,1098.36
81380,2.5338,1098.63
81400,2.5152,1098.9
81420,2.5094,1099.17
81440,2.5089,1099.44
81460,2.5247,1099.71
81480,2.4945,1099.98
81500,2.487,1100.25
81520,2.4933,1100.52
81540,2.5297,1100.79
81560,2.5006,1101.06
81580,2.5123,1101.33
81600,2.4907,1101.6
81620,2.4829,1101.87
81640,2.4994,1102.14
81660,2.4909,1102.41
81680,2.4955,1102.68
81700,2.4933,1102.95
81720,2.493,1103.22
81740,2.4919,1103.49
81760,2.5195,1103.76
81780,2.5138,1104.03
81800,2.4982,1104.3
81820,2.5004,1104.57
81840,2.4757,1104.84
81860,2.4928,1105.11
81880,2.4893,1105.38
81900,2.5009,1105.65
81920,2.4766,1105.92
81940,2.5205,1106.19
81960,2.4459,1106.46
81980,2.4466,1106.73
82000,2.4813,1107
82020,2.4718,1107.27
82040,2.5057,1107.54
82060,2.4635,1107.81
82080,2.4975,1108.08
82100,2.5081,1108.35
82120,2.5181,1108.62
82140,2.5585,1108.89
82160,2.507,1109.16
82180,2.5044,1109.43
82200,2.5082,1109.7
82220,2.4937,1109.97
82240,2.5127,1110.24
82260,2.5263,1110.51
82280,2.5354,1110.78
82300,2.4862,1111.05
82320,2.4901,1111.32
82340,2.493,1111.59
82360,2.5312,1111.86
82380,2.5294,1112.13
82400,2.5366,1112.4
82420,2.5198,1112.67
82440,2.5402,1112.94
82460,2.4961,1113.21
82480,2.5332,1113.48
82500,2.5219,1113.75
82520,2.4982,1114.02
82540,2.5297,1114.29
82560,2.5,1114.56
82580,2.5221,1114.83
82600,2.4957,1115.1
82620,2.5066,1115.37
82640,2.5017,1115.64
82660,2.5198,1115.91
82680,2.5093,1116.18
82700,2.4863,1116.45
82720,2.4883,1116.72
82740,2.5094,1116.99
82760,2.5331,1117.26
82780,2.5087,1117.53
82800,2.4893,1117.8
82820,2.502,1118.07
82840,2.4924,1118.34
82860,2.5097,1118.61
82880,2.5077,1118.88
82900,2.5069,1119.15
82920,2.4997,1119.42
82940,2.4747,1119.69
82960,2.4874,1119.96
82980,2.5014,1120.23
83000,2.5221,1120.5
83020,2.5125,1120.77
83040,2.4921,1121.04
83060,2.4811,1121.31
83080,2.4709,1121.58
83100,2.4866,1121.85
83120,2.5036,1122.12
83140,2.4883,1122.39
83160,2.4845,1122.66
83180,2.4837,1122.93
83200,2.5163,1123.2
83220,2.5195,1123.47
83240,2.5028,1123.74
83260,2.4996,1124.01
83280,2.5002,1124.28
83300,2.4754,1124.55
83320,2.4932,1124.82
83340,2.4929,1125.09
83360,2.5295,1125.36
83380,2.5271,1125.63
83400,2.5222,1125.9
83420,2.5409,1126.17
83440,2.5312,1126.44
83460,2.5342,1126.71
83480,2.5274,1126.98
83500,2.543,1127.25
83520,2.5365,1127.52
83540,2.5196,1127.79
83560,2.4961,1128.06
83580,2.4901,1128.33
83600,2.5009,1128.6
83620,2.5306,1128.87
83640,2.4847,1129.14
83660,2.5201,1129.41
83680,2.5377,1129.68
83700,2.5442,1129.95
83720,2.5045,1130.22
83740,2.522,1130.49
83760,2.4812,1130.76
83780,2.5244,1131.03
83800,2.5174,1131.3
83820,2.5257,1131.57
83840,2.511,1131.84
83860,2.4998,1132.11
83880,2.5036,1132.38
83900,2.5144,1132.65
83920,2.5349,1132.92
83940,2.5152,1133.19
83960,2.5402,1133.46
83980,2.5021,1133.73
84000,2.5213,1134
84020,2.5403,1134.27
84040,2.5156,1134.54
84060,2.5374,1134.81
84080,2.5419,1135.08
84100,2.5439,1135.35
84120,2.5042,1135.62
84140,2.5215,1135.89
84160,2.4704,1136.16
84180,2.5032,1136.43
84200,2.5025,1136.7
84220,2.4763,1136.97
84240,2.4697,1137.24
84260,2.4553,1137.51
84280,2.4523,1137.78
84300,2.4871,1138.05
84320,2.4784,1138.32
84340,2.5036,1138.59
84360,2.4758,1138.86
84380,2.5138,1139.13
84400,2.5185,1139.4
84420,2.4659,1139.67
84440,2.476,1139.94
84460,2.4482,1140.21
84480,2.4878,1140.48
84500,2.4921,1140.75
84520,2.4989,1141.02
84540,2.5055,1141.29
84560,2.4892,1141.56
84580,2.4804,1141.83
84600,2.4912,1142.1
84620,2.4983,1142.37
84640,2.4994,1142.64
84660,2.4957,1142.91
84680,2.5035,1143.18
84700,2.4937,1143.45
84720,2.4776,1143.72
84740,2.4829,1143.99
84760,2.4797,1144.26
84780,2.4792,1144.53
84800,2.4785,1144.8
84820,2.4527,1145.07
84840,2.4948,1145.34
84860,2.4994,1145.61
84880,2.5044,1145.88
84900,2.5124,1146.15
84920,2.4934,1146.42
84940,2.4936,1146.69
84960,2.4849,1146.96
84980,2.4637,1147.23
85000,2.4706,1147.5
85020,2.4989,1147.77
85040,2.5182,1148.04
85060,2.4995,1148.31
85080,2.4709,1148.58
85100,2.4309,1148.85
85120,2.4467,1149.12
85140,2.4541,1149.39
85160,2.4937,1149.66
85180,2.4439,1149.93
85200,2.4772,1150.2
85220,2.5056,1150.47
85240,2.4794,1150.74
85260,2.5141,1151.01
85280,2.4778,1151.28
85300,2.4595,1151.55
85320,2.4747,1151.82
85340,2.4717,1152.09
85360,2.4842,1152.36
85380,2.4564,1152.63
85400,2.4447,1152.9
85420,2.4857,1153.17
85440,2.5102,1153.44
85460,2.488,1153.71
85480,2.4625,1153.98
85500,2.4562,1154.25
85520,2.4948,1154.52
85540,2.5038,1154.79
85560,2.4657,1155.06
85580,2.4678,1155.33
85600,2.4944,1155.6
85620,2.4559,1155.87
85640,2.4719,1156.14
85660,2.4772,1156.41
85680,2.5297,1156.68
85700,2.4973,1156.95
85720,2.4619,1157.22
85740,2.5211,1157.49
85760,2.5084,1157.76
85780,2.4835,1158.03
85800,2.471,1158.3
85820,2.4828,1158.57
85840,2.5142,1158.84
85860,2.5036,1159.11
85880,2.5161,1159.38
85900,2.4691,1159.65
85920,2.4865,1159.92
85940,2.5164,1160.19
85960,2.5018,1160.46
85980,2.4728,1160.73
86000,2.4951,1161
86020,2.5137,1161.27
86040,2.4999,1161.54
86060,2.4961,1161.81
86080,2.4859,1162.08
86100,2.4857,1162.35
86120,2.5083,1162.62
86140,2.4769,1162.89
86160,2.5164,1163.16
86180,2.5252,1163.43
86200,2.521,1163.7
86220,2.5001,1163.97
86240,2.4725,1164.24
86260,2.4945,1164.51
86280,2.5208,1164.78
86300,2.5225,1165.05
86320,2.5252,1165.32
86340,2.5153,1165.59
86360,2.5063,1165.86
86380,2.502,1166.13
86400,2.4655,1166.4
86420,2.495,1166.67
86440,2.5141,1166.94
86460,2.4671,1167.21
86480,2.4802,1167.48
86500,2.5167,1167.75
86520,2.5429,1168.02
86540,2.4762,1168.29
86560,2.4842,1168.56
86580,2.4617,1168.83
86600,2.4768,1169.1
86620,2.5014,1169.37
86640,2.4828,1169.64
86660,2.4955,1169.91
86680,2.4868,1170.18
86700,2.488,1170.45
86720,2.5233,1170.72
86740,2.5136,1170.99
86760,2.4894,1171.26
86780,2.4995,1171.53
86800,2.4794,1171.8
86820,2.5153,1172.07
86840,2.454,1172.34
86860,2.5065,1172.61
86880,2.5149,1172.88
86900,2.503,1173.15
86920,2.4864,1173.42
86940,2.5022,1173.69
86960,2.5157,1173.96
86980,2.5102,1174.23
87000,2.5225,1174.5
87020,2.5254,1174.77
87040,2.4935,1175.04
87060,2.5094,1175.31
87080,2.4873,1175.58
87100,2.5201,1175.85
87120,2.5386,1176.12
87140,2.5257,1176.39
87160,2.5114,1176.66
87180,2.5148,1176.93
87200,2.4922,1177.2
87220,2.5361,1177.47
87240,2.5258,1177.74
87260,2.4985,1178.01
87280,2.4953,1178.28
87300,2.5093,1178.55
87320,2.516,1178.82
87340,2.4936,1179.09
87360,2.4889,1179.36
87380,2.4987,1179.63
87400,2.5189,1179.9
87420,2.482,1180.17
87440,2.5125,1180.44
87460,2.479,1180.71
87480,2.4974,1180.98
87500,2.491,1181.25
87520,2.4693,1181.52
87540,2.5026,1181.79
87560,2.5013,1182.06
87580,2.502,1182.33
87600,2.4971,1182.6
87620,2.5067,1182.87
87640,2.4854,1183.14
87660,2.471,1183.41
87680,2.4825,1183.68
87700,2.5065,1183.95
87720,2.5126,1184.22
87740,2.5205,1184.49
87760,2.5318,1184.76
87780,2.5562,1185.03
87800,2.503,1185.3
87820,2.5287,1185.57
87840,2.5194,1185.84
87860,2.5107,1186.11
87880,2.5133,1186.38
87900,2.51,1186.65
87920,2.5283,1186.92
87940,2.5006,1187.19
87960,2.5335,1187.46
87980,2.5525,1187.73
88000,2.49,1188
88020,2.2292,1188.03
88040,2.1583,1188.06
88060,2.152,1188.09
88080,2.1274,1188.12
88100,2.1441,1188.15
88120,2.1338,1188.18
88140,2.117,1188.21
88160,2.1058,1188.24
88180,2.1053,1188.27
88200,2.0968,1188.3
88220,2.1024,1188.33
88240,2.1188,1188.36
88260,2.143,1188.39
88280,2.1165,1188.42
88300,2.04,1188.45
88320,2.1184,1188.48
88340,2.1011,1188.51
88360,2.1065,1188.54
88380,2.1033,1188.57
88400,2.1168,1188.6
88420,2.093,1188.63
88440,2.1019,1188.66
88460,2.1053,1188.69
88480,2.088,1188.72
88500,2.0787,1188.75
88520,2.1063,1188.78
88540,2.119,1188.81
88560,2.1194,1188.84
88580,2.113,1188.87
88600,2.116,1188.9
88620,2.1134,1188.93
88640,2.1172,1188.96
88660,2.1052,1188.99
88680,2.0911,1189.02
88700,2.1067,1189.05
88720,2.1041,1189.08
88740,2.0909,1189.11
88760,2.1151,1189.14
88780,2.0917,1189.17
88800,2.1106,1189.2
88820,2.0961,1189.23
88840,2.0917,1189.26
88860,2.0978,1189.29
88880,2.1507,1189.32
88900,2.0968,1189.35
88920,2.0954,1189.38
88940,2.0917,1189.41
88960,2.1138,1189.44
88980,2.1441,1189.47
89000,2.1325,1189.5
89020,2.0961,1189.53
89040,2.1044,1189.56
89060,2.1325,1189.59
89080,2.0851,1189.62
89100,2.1175,1189.65
89120,2.1097,1189.68
89140,2.0986,1189.71
89160,2.1165,1189.74
89180,2.0911,1189.77
89200,2.0578,1189.8
89220,2.0514,1189.83
89240,2.0742,1189.86
89260,2.0406,1189.89
89280,2.0822,1189.92
89300,2.0466,1189.95
89320,2.0716,1189.98
89340,2.0564,1190.01
89360,2.074,1190.04
89380,2.0658,1190.07
89400,2.0671,1190.1
89420,2.0689,1190.13
89440,2.0742,1190.16
89460,2.0696,1190.19
89480,2.0789,1190.22
89500,2.0639,1190.25
89520,2.0678,1190.28
89540,2.0735,1190.31
89560,2.0853,1190.34
89580,2.0549,1190.37
89600,2.0673,1190.4
89620,2.0525,1190.43
89640,2.0873,1190.46
89660,2.0734,1190.49
89680,2.0882,1190.52
89700,2.0851,1190.55
89720,2.0832,1190.58
89740,2.0648,1190.61
89760,2.0575,1190.64
89780,2.0572,1190.67
89800,2.0667,1190.7
89820,2.0757,1190.73
89840,2.0927,1190.76
89860,2.1317,1190.79
89880,2.1262,1190.82
89900,2.1119,1190.85
89920,2.1107,1190.88
89940,2.0841,1190.91
89960,2.1016,1190.94
89980,2.0962,1190.97
90000,2.1044,1191
90020,2.1202,1191.03
90040,2.1237,1191.06
90060,2.1104,1191.09
90080,2.1238,1191.12
90100,2.0918,1191.15
90120,2.1148,1191.18
90140,2.131,1191.21
90160,2.0687,1191.24
90180,2.0927,1191.27
90200,2.1333,1191.3
90220,2.0804,1191.33
90240,2.1014,1191.36
90260,2.0801,1191.39
90280,2.0884,1191.42
90300,2.0924,1191.45
90320,2.0871,1191.48
90340,2.0755,1191.51
90360,2.1001,1191.54
90380,2.0803,1191.57
90400,2.0832,1191.6
90420,2.0844,1191.63
90440,2.0684,1191.66
90460,2.0745,1191.69
90480,2.0649,1191.72
90500,2.0761,1191.75
90520,2.1083,1191.78
90540,2.111,1191.81
90560,2.0929,1191.84
90580,2.0947,1191.87
90600,2.1087,1191.9
90620,2.0787,1191.93
90640,2.0798,1191.96
90660,2.1052,1191.99
90680,2.0861,1192.02
90700,2.0902,1192.05
90720,2.0832,1192.08
90740,2.0839,1192.11
90760,2.0561,1192.14
90780,2.0871,1192.17
90800,2.0996,1192.2
90820,2.0714,1192.23
90840,2.0749,1192.26
90860,2.0687,1192.29
90880,2.0711,1192.32
90900,2.0752,1192.35
90920,2.0646,1192.38
90940,2.0565,1192.41
90960,2.0457,1192.44
90980,2.0584,1192.47
91000,2.087,1192.5
91020,2.0795,1192.53
91040,2.0729,1192.56
91060,2.1024,1192.59
91080,2.0689,1192.62
91100,2.0669,1192.65
91120,2.0863,1192.68
91140,2.0578,1192.71
91160,2.0694,1192.74
91180,2.0698,1192.77
91200,2.0648,1192.8
91220,2.0441,1192.83
91240,2.0662,1192.86
91260,2.0672,1192.89
91280,2.0695,1192.92
91300,2.0614,1192.95
91320,2.0581,1192.98
91340,2.056,1193.01
91360,2.0677,1193.04
91380,2.0741,1193.07
91400,2.0626,1193.1
91420,2.0576,1193.13
91440,2.0485,1193.16
91460,2.0569,1193.19
91480,2.0811,1193.22
91500,2.1012,1193.25
91520,2.0993,1193.28
91540,2.0931,1193.31
91560,2.0913,1193.34
91580,2.1158,1193.37
91600,2.1072,1193.4
91620,2.1174,1193.43
91640,2.1147,1193.46
91660,2.0956,1193.49
91680,2.1011,1193.52
91700,2.0833,1193.55
91720,2.0671,1193.58
91740,2.0728,1193.61
91760,2.0905,1193.64
91780,2.0876,1193.67
91800,2.1079,1193.7
91820,2.0907,1193.73
91840,2.0912,1193.76
91860,2.1112,1193.79
91880,2.0742,1193.82
91900,2.076,1193.85
91920,2.0586,1193.88
91940,2.0745,1193.91
91960,2.0816,1193.94
91980,2.0851,1193.97
92000,2.0746,1194
92020,2.0675,1194.03
92040,2.0773,1194.06
92060,2.0594,1194.09
92080,2.0542,1194.12
92100,2.0695,1194.15
92120,2.0774,1194.18
92140,2.0826,1194.21
92160,2.0669,1194.24
92180,2.1086,1194.27
92200,2.1051,1194.3
92220,2.1012,1194.33
92240,2.0977,1194.36
92260,2.1118,1194.39
92280,2.1081,1194.42
92300,2.0849,1194.45
92320,2.0797,1194.48
92340,2.0503,1194.51
92360,2.0552,1194.54
92380,2.065,1194.57
92400,2.0742,1194.6
92420,2.0668,1194.63
92440,2.0944,1194.66
92460,2.0816,1194.69
92480,2.0572,1194.72
92500,2.0618,1194.75
92520,2.0516,1194.78
92540,2.0825,1194.81
92560,2.0353,1194.84
92580,2.038,1194.87
92600,2.0432,1194.9
92620,2.0576,1194.93
92640,2.0702,1194.96
92660,2.0696,1194.99
92680,2.0694,1195.02
92700,2.0957,1195.05
92720,2.1025,1195.08
92740,2.0948,1195.11
92760,2.106,1195.14
92780,2.0938,1195.17
92800,2.0955,1195.2
92820,2.103,1195.23
92840,2.0874,1195.26
92860,2.0752,1195.29
92880,2.0978,1195.32
92900,2.0906,1195.35
92920,2.0759,1195.38
92940,2.0518,1195.41
92960,2.0441,1195.44
92980,2.0686,1195.47
93000,2.0883,1195.5
93020,2.0687,1195.53
93040,2.0827,1195.56
93060,2.0695,1195.59
93080,2.0592,1195.62
93100,2.0924,1195.65
93120,2.1189,1195.68
93140,2.1313,1195.71
93160,2.0773,1195.74
93180,2.1034,1195.77
93200,2.0652,1195.8
93220,2.0669,1195.83
93240,2.0855,1195.86
93260,2.0609,1195.89
93280,2.0534,1195.92
93300,2.0907,1195.95
93320,2.0841,1195.98
93340,2.1035,1196.01
93360,2.0625,1196.04
93380,2.0336,1196.07
93400,2.0589,1196.1
93420,2.0438,1196.13
93440,2.0503,1196.16
93460,2.0466,1196.19
93480,2.0708,1196.22
93500,2.0746,1196.25
93520,2.1076,1196.28
93540,2.0857,1196.31
93560,2.1244,1196.34
93580,2.1308,1196.37
93600,2.1223,1196.4
93620,2.1302,1196.43
93640,2.0835,1196.46
93660,2.0868,1196.49
93680,2.1077,1196.52
93700,2.1368,1196.55
93720,2.1223,1196.58
93740,2.1164,1196.61
93760,2.0938,1196.64
93780,2.1133,1196.67
93800,2.0816,1196.7
93820,2.0887,1196.73
93840,2.0896,1196.76
93860,2.1018,1196.79
93880,2.0616,1196.82
93900,2.1137,1196.85
93920,2.115,1196.88
93940,2.1375,1196.91
93960,2.0864,1196.94
93980,2.1172,1196.97
94000,2.0962,1197
94020,2.1132,1197.03
94040,2.0849,1197.06
94060,2.0848,1197.09
94080,2.0962,1197.12
94100,2.0897,1197.15
94120,2.0798,1197.18
94140,2.0799,1197.21
94160,2.0955,1197.24
94180,2.0785,1197.27
94200,2.0803,1197.3
94220,2.0819,1197.33
94240,2.0951,1197.36
94260,2.0995,1197.39
94280,2.0762,1197.42
94300,2.0903,1197.45
94320,2.0926,1197.48
94340,2.1043,1197.51
94360,2.0937,1197.54
94380,2.1338,1197.57
94400,2.1207,1197.6
94420,2.1136,1197.63
94440,2.106,1197.66
94460,2.0929,1197.69
94480,2.0867,1197.72
94500,2.0875,1197.75
94520,2.0723,1197.78
94540,2.0947,1197.81
94560,2.0912,1197.84
94580,2.1159,1197.87
94600,2.104,1197.9
94620,2.0799,1197.93
94640,2.1033,1197.96
94660,2.1018,1197.99
94680,2.1244,1198.02
94700,1.2479,1198.065325
94720,1.2145,1198.11065
94740,1.2088,1198.155975
94760,1.207,1198.2013
94780,1.2003,1198.246625
94800,1.2025,1198.29195
94820,1.196,1198.337275
94840,1.198,1198.3826
94860,1.1968,1198.427925
94880,1.1919,1198.47325
94900,1.1927,1198.518575
94920,1.1847,1198.5639
94940,1.1866,1198.609225
94960,1.1838,1198.65455
94980,1.1851,1198.699875
95000,1.1809,1198.7452
95020,1.1797,1198.790525
95040,1.1805,1198.83585
95060,1.1764,1198.881175
95080,1.1753,1198.9265
95100,1.1775,1198.971825
95120,1.177,1199.01715
95140,1.1741,1199.062475
95160,1.172,1199.1078
95180,1.1715,1199.153125
95200,1.1741,1199.19845
95220,1.1718,1199.243775
95240,1.1692,1199.2891
95260,1.1696,1199.334425
95280,1.167,1199.37975
95300,1.1683,1199.425075
95320,1.1655,1199.4704
95340,1.1645,1199.515725
95360,1.1652,1199.56105
95380,1.1668,1199.606375
95400,1.1641,1199.6517
95420,1.1618,1199.697025
95440,1.1623,1199.74235
95460,1.1605,1199.787675
95480,1.1582,1199.833
95500,1.1619,1199.878325
95520,1.1585,1199.92365
95540,1.1578,1199.968975
95560,1.1533,1200.0143
95580,1.1585,1200.059625
95600,1.1575,1200.10495
95620,1.1549,1200.150275
95640,1.1559,1200.1956
95660,1.1498,1200.240925
95680,1.1545,1200.28625
95700,1.1543,1200.331575
95720,1.1506,1200.3769
95740,1.151,1200.422225
95760,1.1471,1200.46755
95780,1.1493,1200.512875
95800,1.1506,1200.5582
95820,1.1458,1200.603525
95840,1.1469,1200.64885
95860,1.1259,1200.694175
95880,1.1317,1200.7395
95900,1.1287,1200.784825
95920,1.1269,1200.83015
95940,1.127,1200.875475
95960,1.1283,1200.9208
95980,1.1276,1200.966125
96000,1.1281,1201.01145
96020,1.1271,1201.056775
96040,1.1245,1201.1021
96060,1.1243,1201.147425
96080,1.1265,1201.19275
96100,1.1246,1201.238075
96120,1.1259,1201.2834
96140,1.1244,1201.328725
96160,1.1275,1201.37405
96180,1.1251,1201.419375
96200,1.1224,1201.4647
96220,1.1218,1201.510025
96240,1.1241,1201.55535
96260,1.1239,1201.600675
96280,1.1225,1201.646
96300,1.1187,1201.691325
96320,1.1221,1201.73665
96340,1.1203,1201.781975
96360,1.122,1201.8273
96380,1.1228,1201.872625
96400,1.124,1201.91795
96420,1.1174,1201.963275
96440,1.1201,1202.0086
96460,1.1193,1202.053925
96480,1.1191,1202.09925
96500,1.1165,1202.144575
96520,1.1216,1202.1899
96540,1.1169,1202.235225
96560,1.1195,1202.28055
96580,1.1175,1202.325875
96600,1.1197,1202.3712
96620,1.1161,1202.416525
96640,1.1172,1202.46185
96660,1.1176,1202.507175
96680,1.1154,1202.5525
96700,1.1156,1202.597825
96720,1.1157,1202.64315
96740,1.1149,1202.688475
96760,1.1148,1202.7338
96780,1.1163,1202.779125
96800,1.1152,1202.82445
96820,1.115,1202.869775
96840,1.1133,1202.9151
96860,1.1141,1202.960425
96880,1.1154,1203.00575
96900,1.1141,1203.051075
96920,1.1146,1203.0964
96940,1.1128,1203.141725
96960,1.1101,1203.18705
96980,1.1104,1203.232375
97000,1.1052,1203.2777
97020,1.0892,1203.323025
97040,1.0884,1203.36835
97060,1.0881,1203.413675
97080,1.0888,1203.459
97100,1.0884,1203.504325
97120,1.092,1203.54965
97140,1.0905,1203.594975
97160,1.0883,1203.6403
97180,1.0898,1203.685625
97200,1.0892,1203.73095
97220,1.0916,1203.776275
97240,1.0907,1203.8216
97260,1.0931,1203.866925
97280,1.0901,1203.91225
97300,1.0912,1203.957575
97320,1.0907,1204.0029
97340,1.0905,1204.048225
97360,1.0904,1204.09355
97380,1.0919,1204.138875
97400,1.0902,1204.1842
97420,1.0919,1204.229525
97440,1.0929,1204.27485
97460,1.089,1204.320175
97480,1.0904,1204.3655
97500,1.09,1204.410825
97520,1.0888,1204.45615
97540,1.0912,1204.501475
97560,1.0888,1204.5468
97580,1.0896,1204.592125
97600,1.0919,1204.63745
97620,1.0905,1204.682775
97640,1.0895,1204.7281
97660,1.089,1204.773425
97680,1.0911,1204.81875
97700,1.0865,1204.864075
97720,1.0901,1204.9094
97740,1.0845,1204.954725
97760,1.0878,1205.00005
97780,1.0881,1205.045375
97800,1.0875,1205.0907
97820,1.0833,1205.136025
97840,1.0873,1205.18135
97860,1.089,1205.226675
97880,1.089,1205.272
97900,1.0869,1205.317325
97920,1.0863,1205.36265
97940,1.0861,1205.407975
97960,1.0887,1205.4533
97980,1.0852,1205.498625
98000,1.0884,1205.54395
98020,1.085,1205.589275
98040,1.0864,1205.6346
98060,1.0881,1205.679925
98080,1.0841,1205.72525
98100,1.0855,1205.770575
98120,1.0848,1205.8159
98140,1.0844,1205.861225
98160,1.0745,1205.90655
98180,1.0624,1205.951875
98200,1.0651,1205.9972
98220,1.0655,1206.042525
98240,1.062,1206.08785
98260,1.0635,1206.133175
98280,1.0611,1206.1785
98300,1.0648,1206.223825
98320,1.0662,1206.26915
98340,1.0659,1206.314475
98360,1.0647,1206.3598
98380,1.0616,1206.405125
98400,1.0619,1206.45045
98420,1.0656,1206.495775
98440,1.065,1206.5411
98460,1.0646,1206.586425
98480,1.0664,1206.63175
98500,1.0637,1206.677075
98520,1.0649,1206.7224
98540,1.0652,1206.767725
98560,1.0633,1206.81305
98580,1.0649,1206.858375
98600,1.0644,1206.9037
98620,1.0655,1206.949025
98640,1.0631,1206.99435
98660,1.0645,1207.039675
98680,1.0653,1207.085
98700,1.0644,1207.130325
98720,1.0658,1207.17565
98740,1.0672,1207.220975
98760,1.0672,1207.2663
98780,1.0647,1207.311625
98800,1.0649,1207.35695
98820,1.0641,1207.402275
98840,1.0663,1207.4476
98860,1.0652,1207.492925
98880,1.0656,1207.53825
98900,1.0656,1207.583575
98920,1.0676,1207.6289
98940,1.0657,1207.674225
98960,1.0662,1207.71955
98980,1.0639,1207.764875
99000,1.0663,1207.8102
99020,1.0696,1207.855525
99040,1.0638,1207.90085
99060,1.0653,1207.946175
99080,1.0648,1207.9915
99100,1.064,1208.036825
99120,1.065,1208.08215
99140,1.0658,1208.127475
99160,1.0669,1208.1728
99180,1.0658,1208.218125
99200,1.0657,1208.26345
99220,1.0629,1208.308775
99240,1.0662,1208.3541
99260,1.0647,1208.399425
99280,1.0673,1208.44475
99300,1.062,1208.490075
99320,1.053,1208.5354
99340,1.0413,1208.580725
99360,1.0428,1208.62605
99380,1.0417,1208.671375
99400,1.0419,1208.7167
99420,1.0422,1208.762025
99440,1.0465,1208.80735
99460,1.0427,1208.852675
99480,1.0435,1208.898
99500,1.0428,1208.943325
99520,1.0439,1208.98865
99540,1.044,1209.033975
99560,1.0445,1209.0793
99580,1.0449,1209.124625
99600,1.0481,1209.16995
99620,1.0443,1209.215275
99640,1.0422,1209.2606
99660,1.0459,1209.305925
99680,1.044,1209.35125
99700,1.0489,1209.396575
99720,1.046,1209.4419
99740,1.0457,1209.487225
99760,1.0489,1209.53255
99780,1.0494,1209.577875
99800,1.0434,1209.6232
99820,1.0462,1209.668525
99840,1.0463,1209.71385
99860,1.0449,1209.759175
99880,1.0442,1209.8045
99900,1.0488,1209.849825
99920,1.0453,1209.89515
99940,1.0483,1209.940475
99960,1.048,1209.9858
99980,1.0465,1210.031125
100000,1.0502,1210.07645
100020,1.0458,1210.121775
100040,1.0472,1210.1671
100060,1.0456,1210.212425
100080,1.0471,1210.25775
100100,1.0473,1210.303075
100120,1.0464,1210.3484
100140,1.0469,1210.393725
100160,1.0456,1210.43905
100180,1.0452,1210.484375
100200,1.046,1210.5297
100220,1.0436,1210.575025
100240,1.0449,1210.62035
100260,1.0488,1210.665675
100280,1.044,1210.711
100300,1.0488,1210.756325
100320,1.0491,1210.80165
100340,1.0472,1210.846975
100360,1.046,1210.8923
100380,1.0456,1210.937625
100400,1.048,1210.98295
100420,1.0485,1211.028275
100440,1.0485,1211.0736
100460,1.0425,1211.118925
100480,1.0268,1211.16425
100500,1.0242,1211.209575
100520,1.025,1211.2549
100540,1.027,1211.300225
100560,1.0262,1211.34555
100580,1.0247,1211.390875
100600,1.0246,1211.4362
100620,1.0282,1211.481525
100640,1.0267,1211.52685
100660,1.0274,1211.572175
100680,1.0266,1211.6175
100700,1.0301,1211.662825
100720,1.0275,1211.70815
100740,1.0281,1211.753475
100760,1.0286,1211.7988
100780,1.0287,1211.844125
100800,1.0278,1211.88945
100820,1.0267,1211.934775
100840,1.0309,1211.9801
100860,1.0251,1212.025425
100880,1.029,1212.07075
100900,1.0266,1212.116075
100920,1.0302,1212.1614
100940,1.0317,1212.206725
100960,1.0325,1212.25205
100980,1.0312,1212.297375
101000,1.0282,1212.3427
101020,1.0269,1212.388025
101040,1.0278,1212.43335
101060,1.0329,1212.478675
101080,1.0317,1212.524
101100,1.0333,1212.569325
101120,1.0296,1212.61465
101140,1.0311,1212.659975
101160,1.0309,1212.7053
101180,1.032,1212.750625
101200,1.0305,1212.79595
101220,1.0317,1212.841275
101240,1.0269,1212.8866
101260,1.0318,1212.931925
101280,1.0313,1212.97725
101300,1.032,1213.022575
101320,1.0269,1213.0679
101340,1.0328,1213.113225
101360,1.0344,1213.15855
101380,1.031,1213.203875
101400,1.0312,1213.2492
101420,1.0301,1213.294525
101440,1.0325,1213.33985
101460,1.032,1213.385175
101480,1.0319,1213.4305
101500,1.0317,1213.475825
101520,1.0318,1213.52115
101540,1.031,1213.566475
101560,1.0275,1213.6118
101580,1.0325,1213.657125
101600,1.0306,1213.70245
101620,1.0312,1213.747775
101640,1.0098,1213.7931
101660,1.01,1213.838425
101680,1.0073,1213.88375
101700,1.0092,1213.929075
101720,1.0111,1213.9744
101740,1.0119,1214.019725
101760,1.013,1214.06505
101780,1.0096,1214.110375
101800,1.011,1214.1557
101820,1.0102,1214.201025
101840,1.0092,1214.24635
101860,1.0157,1214.291675
101880,1.0155,1214.337
101900,1.0117,1214.382325
101920,1.014,1214.42765
101940,1.0158,1214.472975
101960,1.0145,1214.5183
101980,1.0117,1214.563625
102000,1.0111,1214.60895
102020,1.0136,1214.654275
102040,1.0167,1214.6996
102060,1.018,1214.744925
102080,1.0159,1214.79025
102100,1.0175,1214.835575
102120,1.016,1214.8809
102140,1.0178,1214.926225
102160,1.0188,1214.97155
102180,1.0128,1215.016875
102200,1.0159,1215.0622
102220,1.02,1215.107525
102240,1.0169,1215.15285
102260,1.0161,1215.198175
102280,1.0165,1215.2435
102300,1.0153,1215.288825
102320,1.0184,1215.33415
102340,1.0166,1215.379475
102360,1.0196,1215.4248
102380,1.016,1215.470125
102400,1.0175,1215.51545
102420,1.0195,1215.560775
102440,1.0155,1215.6061
102460,1.0177,1215.651425
102480,1.0211,1215.69675
102500,1.0197,1215.742075
102520,1.0169,1215.7874
102540,1.0184,1215.832725
102560,1.018,1215.87805
102580,1.0154,1215.923375
102600,1.0172,1215.9687
102620,1.0206,1216.014025
102640,1.0184,1216.05935
102660,1.0184,1216.104675
102680,1.0166,1216.15


==> figs/fig-pretraining-training-loss-1.5B.csv <==
train/global_step,train/loss,data
0,8.8938,0
20,7.1531,0.18
40,6.5937,0.36
60,6.2129,0.54
80,5.9822,0.72
100,5.7816,0.9
120,5.5529,1.08
140,5.4123,1.26
160,5.2292,1.44
180,5.0844,1.62
200,4.9138,1.8
220,4.7818,1.98
240,4.6914,2.16
260,4.575,2.34
280,4.4455,2.52
300,4.3189,2.7
320,4.174,2.88
340,4.1,3.06
360,4.0244,3.24
380,3.943,3.42
400,3.9142,3.6
420,3.854,3.78
440,3.7808,3.96
460,3.7553,4.14
480,3.7038,4.32
500,3.6605,4.5
520,3.6444,4.68
540,3.6072,4.86
560,3.6005,5.04
580,3.553,5.22
600,3.5609,5.4
620,3.4912,5.58
640,3.4932,5.76
660,3.4471,5.94
680,3.4247,6.12
700,3.4131,6.3
720,3.389,6.48
740,3.3976,6.66
760,3.377,6.84
780,3.3474,7.02
800,3.3263,7.2
820,3.2783,7.38
840,3.2776,7.56
860,3.2644,7.74
880,3.2769,7.92
900,3.2449,8.1
920,3.2199,8.28
940,3.194,8.46
960,3.2066,8.64
980,3.2243,8.82
1020,3.1981,9.18
1040,3.2042,9.36
1060,3.1835,9.54
1080,3.1693,9.72
1100,3.1623,9.9
1120,3.2141,10.08
1140,3.2059,10.26
1160,3.1825,10.44
1180,3.1426,10.62
1200,3.1281,10.8
1220,3.1344,10.98
1240,3.1073,11.16
1260,3.081,11.34
1280,3.0856,11.52
1300,3.0654,11.7
1320,3.0349,11.88
1340,3.0375,12.06
1360,3.0625,12.24
1380,3.0514,12.42
1400,3.0251,12.6
1420,3.0032,12.78
1440,2.9875,12.96
1460,3.0179,13.14
1480,3.002,13.32
1500,2.9814,13.5
1520,2.9735,13.68
1540,2.9964,13.86
1560,2.9613,14.04
1580,2.9443,14.22
1600,2.9905,14.4
1620,2.9696,14.58
1640,2.9464,14.76
1660,2.9731,14.94
1680,2.9703,15.12
1700,2.9345,15.3
1720,2.9281,15.48
1740,2.913,15.66
1760,2.9341,15.84
1780,2.9405,16.02
1800,2.9356,16.2
1820,2.9085,16.38
1840,2.8859,16.56
1860,2.9545,16.74
1880,2.9481,16.92
1900,2.9497,17.1
1920,2.9343,17.28
1940,2.8771,17.46
1960,2.9054,17.64
1980,2.9061,17.82
2000,2.8628,18
2040,2.8568,18.36
2060,2.8869,18.54
2080,2.8645,18.72
2100,2.8857,18.9
2120,2.8836,19.08
2140,2.8951,19.26
2160,2.8868,19.44
2180,2.8667,19.62
2200,2.8338,19.8
2220,2.8356,19.98
2240,2.8496,20.16
2260,2.8788,20.34
2280,2.8692,20.52
2300,2.869,20.7
2320,2.8409,20.88
2340,2.8314,21.06
2360,2.8097,21.24
2380,2.8195,21.42
2400,2.8106,21.6
2420,2.8446,21.78
2440,2.8005,21.96
2460,2.7799,22.14
2480,2.8188,22.32
2500,2.844,22.5
2520,2.8213,22.68
2540,2.8205,22.86
2560,2.7798,23.04
2580,2.839,23.22
2600,2.8606,23.4
2620,2.8347,23.58
2640,2.8323,23.76
2660,2.8421,23.94
2680,2.8195,24.12
2700,2.848,24.3
2720,2.8272,24.48
2740,2.8163,24.66
2760,2.8117,24.84
2780,2.7902,25.02
2800,2.7828,25.2
2820,2.8341,25.38
2840,2.8256,25.56
2860,2.799,25.74
2880,2.8069,25.92
2900,2.8428,26.1
2920,2.8199,26.28
2940,2.808,26.46
2960,2.7735,26.64
2980,2.7679,26.82
3000,2.771,27
3020,2.7771,27.18
3060,2.7718,27.54
3080,2.794,27.72
3100,2.7889,27.9
3120,2.7899,28.08
3140,2.7663,28.26
3160,2.7679,28.44
3180,2.7825,28.62
3200,2.7927,28.8
3220,2.7738,28.98
3240,2.7727,29.16
3260,2.793,29.34
3280,2.786,29.52
3300,2.7537,29.7
3320,2.7527,29.88
3340,2.7714,30.06
3360,2.7623,30.24
3380,2.7679,30.42
3400,2.7621,30.6
3420,2.7543,30.78
3440,2.7922,30.96
3460,2.758,31.14
3480,2.7588,31.32
3500,2.7716,31.5
3520,2.7374,31.68
3540,2.7513,31.86
3560,2.7271,32.04
3580,2.7355,32.22
3600,2.7494,32.4
3620,2.7422,32.58
3640,2.7457,32.76
3660,2.7656,32.94
3680,2.7415,33.12
3700,2.7007,33.3
3720,2.7171,33.48
3740,2.7506,33.66
3760,2.747,33.84
3780,2.7433,34.02
3800,2.7417,34.2
3820,2.726,34.38
3840,2.7495,34.56
3860,2.7555,34.74
3880,2.7356,34.92
3900,2.7569,35.1
3920,2.7406,35.28
3940,2.7247,35.46
3960,2.7533,35.64
3980,2.7327,35.82
4000,2.7109,36
4020,2.6977,36.18
4040,2.7091,36.36
4080,2.7177,36.72
4100,2.724,36.9
4120,2.7182,37.08
4140,2.7039,37.26
4160,2.7004,37.44
4180,2.6757,37.62
4200,2.6882,37.8
4220,2.6861,37.98
4240,2.6732,38.16
4260,2.699,38.34
4280,2.6862,38.52
4300,2.6882,38.7
4320,2.6421,38.88
4340,2.6515,39.06
4360,2.6751,39.24
4380,2.6581,39.42
4400,2.6599,39.6
4420,2.6678,39.78
4440,2.656,39.96
4460,2.6557,40.14
4480,2.6452,40.32
4500,2.6826,40.5
4520,2.6705,40.68
4540,2.6524,40.86
4560,2.6554,41.04
4580,2.642,41.22
4600,2.6858,41.4
4620,2.6391,41.58
4640,2.6298,41.76
4660,2.6861,41.94
4680,2.659,42.12
4700,2.6167,42.3
4720,2.5841,42.48
4740,2.6168,42.66
4760,2.638,42.84
4780,2.6511,43.02
4800,2.6699,43.2
4820,2.6866,43.38
4840,2.6941,43.56
4860,2.7021,43.74
4880,2.6234,43.92
4900,2.6269,44.1
4920,2.6206,44.28
4940,2.6174,44.46
4960,2.6722,44.64
4980,2.6865,44.82
5000,2.688,45
5020,2.6723,45.18
5040,2.6828,45.36
5060,2.6515,45.54
5100,2.6597,45.9
5120,2.6909,46.08
5140,2.7081,46.26
5160,2.714,46.44
5180,2.6906,46.62
5200,2.6597,46.8
5220,2.6661,46.98
5240,2.6647,47.16
5260,2.6518,47.34
5280,2.6288,47.52
5300,2.646,47.7
5320,2.6914,47.88
5340,2.6719,48.06
5360,2.6885,48.24
5380,2.6661,48.42
5400,2.653,48.6
5420,2.6595,48.78
5440,2.6583,48.96
5460,2.6584,49.14
5480,2.7047,49.32
5500,2.7078,49.5
5520,2.6976,49.68
5540,2.6774,49.86
5560,2.6758,50.04
5580,2.6504,50.22
5600,2.6572,50.4
5620,2.6457,50.58
5640,2.6811,50.76
5660,2.6637,50.94
5680,2.6428,51.12
5700,2.6165,51.3
5720,2.6448,51.48
5740,2.6236,51.66
5760,2.5996,51.84
5780,2.6315,52.02
5800,2.5999,52.2
5820,2.6134,52.38
5840,2.6241,52.56
5860,2.6269,52.74
5880,2.6213,52.92
5900,2.6193,53.1
5920,2.6699,53.28
5940,2.6604,53.46
5960,2.657,53.64
5980,2.6175,53.82
6000,2.601,54
6020,2.612,54.18
6040,2.6024,54.36
6060,2.6038,54.54
6080,2.5991,54.72
6120,2.6237,55.08
6140,2.6563,55.26
6160,2.6609,55.44
6180,2.6352,55.62
6200,2.6087,55.8
6220,2.5927,55.98
6240,2.6388,56.16
6260,2.6504,56.34
6280,2.6288,56.52
6300,2.604,56.7
6320,2.6089,56.88
6340,2.6109,57.06
6360,2.599,57.24
6380,2.5935,57.42
6400,2.6255,57.6
6420,2.6373,57.78
6440,2.6279,57.96
6460,2.6294,58.14
6480,2.617,58.32
6500,2.6185,58.5
6520,2.6016,58.68
6540,2.5962,58.86
6560,2.6495,59.04
6580,2.612,59.22
6600,2.6092,59.4
6620,2.613,59.58
6640,2.6281,59.76
6660,2.6268,59.94
6680,2.6168,60.12
6700,2.629,60.3
6720,2.5658,60.48
6740,2.5691,60.66
6760,2.6199,60.84
6780,2.6448,61.02
6800,2.6306,61.2
6820,2.6778,61.38
6840,2.6335,61.56
6860,2.6428,61.74
6880,2.6127,61.92
6900,2.5937,62.1
6920,2.604,62.28
6940,2.5841,62.46
6960,2.6108,62.64
6980,2.6011,62.82
7000,2.5962,63
7020,2.5941,63.18
7040,2.6058,63.36
7060,2.5859,63.54
7080,2.5863,63.72
7100,2.6163,63.9
7140,2.6245,64.26
7160,2.5576,64.44
7180,2.5716,64.62
7200,2.5944,64.8
7220,2.5913,64.98
7240,2.5979,65.16
7260,2.6046,65.34
7280,2.597,65.52
7300,2.5914,65.7
7320,2.577,65.88
7340,2.599,66.06
7360,2.6018,66.24
7380,2.5867,66.42
7400,2.5649,66.6
7420,2.5798,66.78
7440,2.5719,66.96
7460,2.5505,67.14
7480,2.5679,67.32
7500,2.5907,67.5
7520,2.5835,67.68
7540,2.5734,67.86
7560,2.5954,68.04
7580,2.5953,68.22
7600,2.5481,68.4
7620,2.5738,68.58
7640,2.5839,68.76
7660,2.5919,68.94
7680,2.5924,69.12
7700,2.5852,69.3
7720,2.568,69.48
7740,2.5767,69.66
7760,2.595,69.84
7780,2.6005,70.02
7800,2.5712,70.2
7820,2.5389,70.38
7840,2.5743,70.56
7860,2.5577,70.74
7880,2.5833,70.92
7900,2.5618,71.1
7920,2.5533,71.28
7940,2.5799,71.46
7960,2.5862,71.64
7980,2.5825,71.82
8000,2.5862,72
8020,2.5835,72.18
8040,2.5589,72.36
8060,2.5494,72.54
8080,2.5407,72.72
8100,2.5651,72.9
8120,2.5743,73.08
8160,2.5988,73.44
8180,2.5783,73.62
8200,2.5694,73.8
8220,2.5405,73.98
8240,2.5659,74.16
8260,2.5837,74.34
8280,2.5538,74.52
8300,2.5582,74.7
8320,2.5504,74.88
8340,2.5342,75.06
8360,2.5564,75.24
8380,2.5434,75.42
8400,2.5665,75.6
8420,2.5376,75.78
8440,2.5214,75.96
8460,2.5383,76.14
8480,2.5512,76.32
8500,2.5621,76.5
8520,2.5904,76.68
8540,2.5512,76.86
8560,2.5522,77.04
8580,2.5738,77.22
8600,2.583,77.4
8620,2.5858,77.58
8640,2.5639,77.76
8660,2.564,77.94
8680,2.5791,78.12
8700,2.5634,78.3
8720,2.555,78.48
8740,2.62,78.66
8760,2.6194,78.84
8780,2.6172,79.02
8800,2.6226,79.2
8820,2.6395,79.38
8840,2.6027,79.56
8860,2.581,79.74
8880,2.6092,79.92
8900,2.6384,80.1
8920,2.6287,80.28
8940,2.6315,80.46
8960,2.6176,80.64
8980,2.5872,80.82
9000,2.6083,81
9020,2.5794,81.18
9040,2.5895,81.36
9060,2.5945,81.54
9080,2.6118,81.72
9100,2.5983,81.9
9120,2.5909,82.08
9140,2.5882,82.26
9180,2.5992,82.62
9200,2.6125,82.8
9220,2.5735,82.98
9240,2.5915,83.16
9260,2.5836,83.34
9280,2.6137,83.52
9300,2.5967,83.7
9320,2.5973,83.88
9340,2.5817,84.06
9360,2.5569,84.24
9380,2.5998,84.42
9400,2.5885,84.6
9420,2.574,84.78
9440,2.556,84.96
9460,2.5384,85.14
9480,2.5665,85.32
9500,2.5739,85.5
9520,2.5337,85.68
9540,2.5808,85.86
9560,2.5551,86.04
9580,2.5585,86.22
9600,2.5876,86.4
9620,2.5897,86.58
9640,2.5646,86.76
9660,2.5487,86.94
9680,2.5416,87.12
9700,2.561,87.3
9720,2.5535,87.48
9740,2.5165,87.66
9760,2.5257,87.84
9780,2.5449,88.02
9800,2.515,88.2
9820,2.5099,88.38
9840,2.5364,88.56
9860,2.5802,88.74
9880,2.5609,88.92
9900,2.5307,89.1
9920,2.5339,89.28
9940,2.5826,89.46
9960,2.579,89.64
9980,2.5573,89.82
10000,2.5617,90
10020,2.558,90.18
10040,2.5436,90.36
10060,2.5524,90.54
10080,2.5442,90.72
10100,2.5195,90.9
10120,2.5356,91.08
10140,2.5452,91.26
10160,2.5225,91.44
10200,2.5448,91.8
10220,2.5449,91.98
10240,2.5497,92.16
10260,2.5549,92.34
10280,2.538,92.52
10300,2.5336,92.7
10320,2.5593,92.88
10340,2.574,93.06
10360,2.5647,93.24
10380,2.4887,93.42
10400,2.5179,93.6
10420,2.5287,93.78
10440,2.5123,93.96
10460,2.5662,94.14
10480,2.5744,94.32
10500,2.5816,94.5
10520,2.5747,94.68
10540,2.5352,94.86
10560,2.4965,95.04
10580,2.5286,95.22
10600,2.5187,95.4
10620,2.5231,95.58
10640,2.5226,95.76
10660,2.5034,95.94
10680,2.4859,96.12
10700,2.4867,96.3
10720,2.5217,96.48
10740,2.5164,96.66
10760,2.4931,96.84
10780,2.52,97.02
10800,2.5007,97.2
10820,2.5023,97.38
10840,2.5101,97.56
10860,2.5093,97.74
10880,2.5142,97.92
10900,2.4931,98.1
10920,2.4934,98.28
10940,2.4943,98.46
10960,2.5015,98.64
10980,2.5041,98.82
11000,2.4951,99
11020,2.5001,99.18
11040,2.4925,99.36
11060,2.4598,99.54
11080,2.4943,99.72
11100,2.5008,99.9
11120,2.4842,100.08
11140,2.5018,100.26
11160,2.5438,100.44
11180,2.5774,100.62
11220,2.5487,100.98
11240,2.5598,101.16
11260,2.5524,101.34
11280,2.5366,101.52
11300,2.5672,101.7
11320,2.5522,101.88
11340,2.555,102.06
11360,2.568,102.24
11380,2.5326,102.42
11400,2.5901,102.6
11420,2.549,102.78
11440,2.5585,102.96
11460,2.5423,103.14
11480,2.5499,103.32
11500,2.5459,103.5
11520,2.5752,103.68
11540,2.5764,103.86
11560,2.5371,104.04
11580,2.539,104.22
11600,2.517,104.4
11620,2.5247,104.58
11640,2.5549,104.76
11660,2.5342,104.94
11680,2.5357,105.12
11700,2.5387,105.3
11720,2.5599,105.48
11740,2.544,105.66
11760,2.5471,105.84
11780,2.5802,106.02
11800,2.5852,106.2
11820,2.566,106.38
11840,2.5494,106.56
11860,2.5441,106.74
11880,2.5597,106.92
11900,2.5532,107.1
11920,2.5737,107.28
11940,2.5669,107.46
11960,2.5449,107.64
11980,2.5581,107.82
12000,2.5657,108
12020,2.5543,108.18
12040,2.5244,108.36
12060,2.569,108.54
12080,2.5756,108.72
12100,2.5735,108.9
12120,2.5474,109.08
12140,2.5285,109.26
12160,2.519,109.44
12180,2.564,109.62
12200,2.5577,109.8
12240,2.5694,110.16
12260,2.5635,110.34
12280,2.5657,110.52
12300,2.5782,110.7
12320,2.5544,110.88
12340,2.5421,111.06
12360,2.567,111.24
12380,2.5117,111.42
12400,2.4987,111.6
12420,2.4904,111.78
12440,2.5109,111.96
12460,2.5123,112.14
12480,2.5221,112.32
12500,2.5508,112.5
12520,2.5526,112.68
12540,2.5062,112.86
12560,2.5369,113.04
12580,2.5389,113.22
12600,2.505,113.4
12620,2.5014,113.58
12640,2.516,113.76
12660,2.5447,113.94
12680,2.5384,114.12
12700,2.5081,114.3
12720,2.4978,114.48
12740,2.5269,114.66
12760,2.5289,114.84
12780,2.5374,115.02
12800,2.5148,115.2
12820,2.5212,115.38
12840,2.5372,115.56
12860,2.4622,115.74
12880,2.4862,115.92
12900,2.4841,116.1
12920,2.4778,116.28
12940,2.5,116.46
12960,2.4985,116.64
12980,2.4808,116.82
13000,2.497,117
13020,2.4884,117.18
13040,2.5112,117.36
13060,2.5183,117.54
13080,2.534,117.72
13100,2.5119,117.9
13120,2.4878,118.08
13140,2.5127,118.26
13160,2.4932,118.44
13180,2.4998,118.62
13200,2.5491,118.8
13220,2.5521,118.98
13260,2.5147,119.34
13280,2.5015,119.52
13300,2.5212,119.7
13320,2.5341,119.88
13340,2.5318,120.06
13360,2.5204,120.24
13380,2.5255,120.42
13400,2.5358,120.6
13420,2.5199,120.78
13440,2.5321,120.96
13460,2.5273,121.14
13480,2.4879,121.32
13500,2.5181,121.5
13520,2.5053,121.68
13540,2.5085,121.86
13560,2.4747,122.04
13580,2.5158,122.22
13600,2.488,122.4
13620,2.4854,122.58
13640,2.503,122.76
13660,2.4705,122.94
13680,2.499,123.12
13700,2.5192,123.3
13720,2.5227,123.48
13740,2.5051,123.66
13760,2.5083,123.84
13780,2.5167,124.02
13800,2.5,124.2
13820,2.5133,124.38
13840,2.5012,124.56
13860,2.472,124.74
13880,2.4489,124.92
13900,2.4739,125.1
13920,2.4901,125.28
13940,2.4827,125.46
13960,2.498,125.64
13980,2.5282,125.82
14000,2.5065,126
14020,2.5029,126.18
14040,2.4976,126.36
14060,2.497,126.54
14080,2.5022,126.72
14100,2.5274,126.9
14120,2.5264,127.08
14140,2.5264,127.26
14160,2.5389,127.44
14180,2.5543,127.62
14200,2.5444,127.8
14220,2.5232,127.98
14240,2.5307,128.16
14280,2.5421,128.52
14300,2.5174,128.7
14320,2.5068,128.88
14340,2.522,129.06
14360,2.509,129.24
14380,2.5232,129.42
14400,2.5126,129.6
14420,2.4912,129.78
14440,2.5104,129.96
14460,2.5595,130.14
14480,2.5056,130.32
14500,2.5343,130.5
14520,2.521,130.68
14540,2.5171,130.86
14560,2.5076,131.04
14580,2.5179,131.22
14600,2.5397,131.4
14620,2.5084,131.58
14640,2.4883,131.76
14660,2.5008,131.94
14680,2.4792,132.12
14700,2.491,132.3
14720,2.4963,132.48
14740,2.4948,132.66
14760,2.4612,132.84
14780,2.477,133.02
14800,2.5198,133.2
14820,2.5181,133.38
14840,2.472,133.56
14860,2.5257,133.74
14880,2.5044,133.92
14900,2.485,134.1
14920,2.4809,134.28
14940,2.4632,134.46
14960,2.4725,134.64
14980,2.4691,134.82
15000,2.4769,135
15020,2.5072,135.18
15040,2.5121,135.36
15060,2.509,135.54
15080,2.4914,135.72
15100,2.4912,135.9
15120,2.4969,136.08
15140,2.4929,136.26
15160,2.5166,136.44
15180,2.5143,136.62
15200,2.5422,136.8
15220,2.5425,136.98
15240,2.5187,137.16
15260,2.4922,137.34
15300,2.4688,137.7
15320,2.5356,137.88
15340,2.5306,138.06
15360,2.4861,138.24
15380,2.4774,138.42
15400,2.4899,138.6
15420,2.4922,138.78
15440,2.4605,138.96
15460,2.4521,139.14
15480,2.4329,139.32
15500,2.4606,139.5
15520,2.4918,139.68
15540,2.4589,139.86
15560,2.4589,140.04
15580,2.4605,140.22
15600,2.4569,140.4
15620,2.4469,140.58
15640,2.4504,140.76
15660,2.457,140.94
15680,2.4447,141.12
15700,2.4707,141.3
15720,2.4861,141.48
15740,2.4701,141.66
15760,2.4625,141.84
15780,2.49,142.02
15800,2.4838,142.2
15820,2.4712,142.38
15840,2.4637,142.56
15860,2.476,142.74
15880,2.4725,142.92
15900,2.4806,143.1
15920,2.4918,143.28
15940,2.4871,143.46
15960,2.4816,143.64
15980,2.475,143.82
16000,2.4748,144
16020,2.4692,144.18
16040,2.4791,144.36
16060,2.4574,144.54
16080,2.4369,144.72
16100,2.4452,144.9
16120,2.4728,145.08
16140,2.4536,145.26
16160,2.4689,145.44
16180,2.4414,145.62
16200,2.4702,145.8
16220,2.495,145.98
16240,2.4707,146.16
16260,2.4443,146.34
16280,2.4542,146.52
16320,2.4613,146.88
16340,2.4291,147.06
16360,2.4592,147.24
16380,2.4604,147.42
16400,2.4348,147.6
16420,2.4514,147.78
16440,2.4654,147.96
16460,2.4813,148.14
16480,2.4646,148.32
16500,2.4503,148.5
16520,2.464,148.68
16540,2.4878,148.86
16560,2.4711,149.04
16580,2.4947,149.22
16600,2.4537,149.4
16620,2.4534,149.58
16640,2.4607,149.76
16660,2.459,149.94
16680,2.5059,150.12
16700,2.489,150.3
16720,2.4906,150.48
16740,2.458,150.66
16760,2.5072,150.84
16780,2.5099,151.02
16800,2.4699,151.2
16820,2.4891,151.38
16840,2.5114,151.56
16860,2.4724,151.74
16880,2.4872,151.92
16900,2.4884,152.1
16920,2.4472,152.28
16940,2.4584,152.46
16960,2.4944,152.64
16980,2.5242,152.82
17000,2.4889,153
17020,2.4721,153.18
17040,2.4673,153.36
17060,2.4886,153.54
17080,2.5012,153.72
17100,2.4901,153.9
17120,2.46,154.08
17140,2.4549,154.26
17160,2.4807,154.44
17180,2.4901,154.62
17200,2.5225,154.8
17220,2.5101,154.98
17240,2.4535,155.16
17260,2.4568,155.34
17280,2.4678,155.52
17300,2.478,155.7
17340,2.4785,156.06
17360,2.5011,156.24
17380,2.4616,156.42
17400,2.4778,156.6
17420,2.4869,156.78
17440,2.479,156.96
17460,2.4902,157.14
17480,2.4995,157.32
17500,2.4411,157.5
17520,2.4349,157.68
17540,2.472,157.86
17560,2.4829,158.04
17580,2.4877,158.22
17600,2.4824,158.4
17620,2.4205,158.58
17640,2.4522,158.76
17660,2.4835,158.94
17680,2.4744,159.12
17700,2.482,159.3
17720,2.4813,159.48
17740,2.4795,159.66
17760,2.4752,159.84
17780,2.4521,160.02
17800,2.492,160.2
17820,2.4782,160.38
17840,2.4977,160.56
17860,2.4857,160.74
17880,2.4598,160.92
17900,2.451,161.1
17920,2.4972,161.28
17940,2.4955,161.46
17960,2.4808,161.64
17980,2.4898,161.82
18000,2.4837,162
18020,2.4415,162.18
18040,2.4851,162.36
18060,2.4887,162.54
18080,2.4719,162.72
18100,2.477,162.9
18120,2.48,163.08
18140,2.4843,163.26
18160,2.4784,163.44
18180,2.4708,163.62
18200,2.4469,163.8
18220,2.4699,163.98
18240,2.468,164.16
18260,2.5055,164.34
18280,2.4796,164.52
18300,2.4706,164.7
18320,2.4898,164.88
18360,2.5061,165.24
18380,2.5199,165.42
18400,2.5117,165.6
18420,2.4685,165.78
18440,2.4934,165.96
18460,2.4934,166.14
18480,2.495,166.32
18500,2.4659,166.5
18520,2.4996,166.68
18540,2.5001,166.86
18560,2.4746,167.04
18580,2.4867,167.22
18600,2.4837,167.4
18620,2.4339,167.58
18640,2.4637,167.76
18660,2.4811,167.94
18680,2.4605,168.12
18700,2.4614,168.3
18720,2.4695,168.48
18740,2.476,168.66
18760,2.489,168.84
18780,2.4838,169.02
18800,2.444,169.2
18820,2.4502,169.38
18840,2.4628,169.56
18860,2.4611,169.74
18880,2.4818,169.92
18900,2.4679,170.1
18920,2.451,170.28
18940,2.4204,170.46
18960,2.4126,170.64
18980,2.4482,170.82
19000,2.456,171
19020,2.4315,171.18
19040,2.4489,171.36
19060,2.4384,171.54
19080,2.455,171.72
19100,2.4635,171.9
19120,2.4613,172.08
19140,2.4622,172.26
19160,2.4656,172.44
19180,2.4487,172.62
19200,2.4528,172.8
19220,2.4447,172.98
19240,2.406,173.16
19260,2.4916,173.34
19280,2.4776,173.52
19300,2.4443,173.7
19320,2.4305,173.88
19340,2.4566,174.06
19380,2.4762,174.42
19400,2.4355,174.6
19420,2.4659,174.78
19440,2.4278,174.96
19460,2.451,175.14
19480,2.4416,175.32
19500,2.4605,175.5
19520,2.4923,175.68
19540,2.4788,175.86
19560,2.4438,176.04
19580,2.4474,176.22
19600,2.4698,176.4
19620,2.4651,176.58
19640,2.4933,176.76
19660,2.4471,176.94
19680,2.4573,177.12
19700,2.4588,177.3
19720,2.4428,177.48
19740,2.4732,177.66
19760,2.4543,177.84
19780,2.4564,178.02
19800,2.4351,178.2
19820,2.4531,178.38
19840,2.4866,178.56
19860,2.4713,178.74
19880,2.4328,178.92
19900,2.4562,179.1
19920,2.4442,179.28
19940,2.4082,179.46
19960,2.449,179.64
19980,2.4391,179.82
20000,2.4486,180
20020,2.4521,180.18
20040,2.4478,180.36
20060,2.4452,180.54
20080,2.452,180.72
20100,2.4538,180.9
20120,2.4653,181.08
20140,2.4617,181.26
20160,2.4613,181.44
20180,2.4558,181.62
20200,2.4369,181.8
20220,2.4547,181.98
20240,2.4605,182.16
20260,2.4487,182.34
20280,2.4625,182.52
20300,2.4611,182.7
20320,2.4336,182.88
20340,2.4211,183.06
20360,2.4407,183.24
20400,2.4457,183.6
20420,2.4452,183.78
20440,2.4374,183.96
20460,2.4342,184.14
20480,2.4568,184.32
20500,2.4589,184.5
20520,2.4312,184.68
20540,2.4697,184.86
20560,2.4773,185.04
20580,2.448,185.22
20600,2.3967,185.4
20620,2.4475,185.58
20640,2.4663,185.76
20660,2.465,185.94
20680,2.4803,186.12
20700,2.4307,186.3
20720,2.4314,186.48
20740,2.4758,186.66
20760,2.4846,186.84
20780,2.4757,187.02
20800,2.4678,187.2
20820,2.4768,187.38
20840,2.4662,187.56
20860,2.4575,187.74
20880,2.4281,187.92
20900,2.4464,188.1
20920,2.4649,188.28
20940,2.4753,188.46
20960,2.4859,188.64
20980,2.4826,188.82
21000,2.5182,189
21020,2.4708,189.18
21040,2.4552,189.36
21060,2.4558,189.54
21080,2.4469,189.72
21100,2.4505,189.9
21120,2.4134,190.08
21140,2.3912,190.26
21160,2.412,190.44
21180,2.4496,190.62
21200,2.4408,190.8
21220,2.4388,190.98
21240,2.4597,191.16
21260,2.4288,191.34
21280,2.4345,191.52
21300,2.4413,191.7
21320,2.4022,191.88
21340,2.4341,192.06
21360,2.4356,192.24
21380,2.4638,192.42
21420,2.4422,192.78
21440,2.4476,192.96
21460,2.4348,193.14
21480,2.4427,193.32
21500,2.4058,193.5
21520,2.4105,193.68
21540,2.4219,193.86
21560,2.4341,194.04
21580,2.4665,194.22
21600,2.497,194.4
21620,2.4962,194.58
21640,2.4534,194.76
21660,2.481,194.94
21680,2.4672,195.12
21700,2.4669,195.3
21720,2.4784,195.48
21740,2.4819,195.66
21760,2.4699,195.84
21780,2.4624,196.02
21800,2.4828,196.2
21820,2.4706,196.38
21840,2.4111,196.56
21860,2.4749,196.74
21880,2.4815,196.92
21900,2.4818,197.1
21920,2.4396,197.28
21940,2.4216,197.46
21960,2.4394,197.64
21980,2.4284,197.82
22000,2.4252,198
22020,2.4154,198.18
22040,2.4805,198.36
22060,2.4496,198.54
22080,2.4433,198.72
22100,2.4624,198.9
22120,2.4653,199.08
22140,2.4417,199.26
22160,2.4161,199.44
22180,2.4619,199.62
22200,2.4413,199.8
22220,2.4402,199.98
22240,2.4465,200.16
22260,2.4316,200.34
22280,2.4535,200.52
22300,2.4625,200.7
22320,2.4558,200.88
22340,2.4494,201.06
22360,2.4119,201.24
22380,2.4404,201.42
22400,2.4617,201.6
22440,2.4601,201.96
22460,2.45,202.14
22480,2.4188,202.32
22500,2.4071,202.5
22520,2.4279,202.68
22540,2.4431,202.86
22560,2.4439,203.04
22580,2.4406,203.22
22600,2.4151,203.4
22620,2.4253,203.58
22640,2.4329,203.76
22660,2.4224,203.94
22680,2.4711,204.12
22700,2.4725,204.3
22720,2.4835,204.48
22740,2.4798,204.66
22760,2.4144,204.84
22780,2.433,205.02
22800,2.451,205.2
22820,2.4425,205.38
22840,2.4255,205.56
22860,2.387,205.74
22880,2.395,205.92
22900,2.3917,206.1
22920,2.3837,206.28
22940,2.3883,206.46
22960,2.4082,206.64
22980,2.3787,206.82
23000,2.4115,207
23020,2.439,207.18
23040,2.4439,207.36
23060,2.4045,207.54
23080,2.4215,207.72
23100,2.4137,207.9
23120,2.4132,208.08
23140,2.4301,208.26
23160,2.4224,208.44
23180,2.4075,208.62
23200,2.4252,208.8
23220,2.4451,208.98
23240,2.4474,209.16
23260,2.4061,209.34
23280,2.422,209.52
23300,2.4686,209.7
23320,2.444,209.88
23340,2.4376,210.06
23360,2.4236,210.24
23380,2.4203,210.42
23400,2.4215,210.6
23420,2.4213,210.78
23460,2.4175,211.14
23480,2.4272,211.32
23500,2.4389,211.5
23520,2.3884,211.68
23540,2.4286,211.86
23560,2.4555,212.04
23580,2.4485,212.22
23600,2.4482,212.4
23620,2.4677,212.58
23640,2.4774,212.76
23660,2.458,212.94
23680,2.4495,213.12
23700,2.4085,213.3
23720,2.391,213.48
23740,2.4067,213.66
23760,2.425,213.84
23780,2.4292,214.02
23800,2.4134,214.2
23820,2.4252,214.38
23840,2.4325,214.56
23860,2.4143,214.74
23880,2.4249,214.92
23900,2.4602,215.1
23920,2.468,215.28
23940,2.4388,215.46
23960,2.4547,215.64
23980,2.4461,215.82
24000,2.4278,216
24020,2.4262,216.18
24040,2.387,216.36
24060,2.3955,216.54
24080,2.4207,216.72
24100,2.4154,216.9
24120,2.4053,217.08
24140,2.4236,217.26
24160,2.4304,217.44
24180,2.4591,217.62
24200,2.4151,217.8
24220,2.4214,217.98
24240,2.4211,218.16
24260,2.4193,218.34
24280,2.4166,218.52
24300,2.4273,218.7
24320,2.4441,218.88
24340,2.411,219.06
24360,2.3914,219.24
24380,2.4131,219.42
24400,2.4277,219.6
24420,2.4192,219.78
24440,2.3977,219.96
24480,2.4384,220.32
24500,2.3957,220.5
24520,2.4218,220.68
24540,2.4276,220.86
24560,2.4604,221.04
24580,2.4418,221.22
24600,2.4367,221.4
24620,2.4328,221.58
24640,2.4315,221.76
24660,2.4509,221.94
24680,2.4592,222.12
24700,2.4505,222.3
24720,2.4412,222.48
24740,2.4615,222.66
24760,2.4275,222.84
24780,2.4601,223.02
24800,2.4828,223.2
24820,2.4628,223.38
24840,2.4348,223.56
24860,2.4627,223.74
24880,2.457,223.92
24900,2.4296,224.1
24920,2.457,224.28
24940,2.4455,224.46
24960,2.4422,224.64
24980,2.4523,224.82
25000,2.4499,225
25020,2.441,225.18
25040,2.4451,225.36
25060,2.4216,225.54
25080,2.4589,225.72
25100,2.453,225.9
25120,2.4656,226.08
25140,2.4425,226.26
25160,2.4046,226.44
25180,2.4234,226.62
25200,2.4041,226.8
25220,2.4237,226.98
25240,2.4402,227.16
25260,2.4303,227.34
25280,2.3937,227.52
25300,2.4255,227.7
25320,2.4217,227.88
25340,2.4109,228.06
25360,2.3965,228.24
25380,2.4088,228.42
25400,2.4393,228.6
25420,2.4261,228.78
25440,2.3958,228.96
25460,2.4077,229.14
25500,2.4633,229.5
25520,2.4385,229.68
25540,2.4243,229.86
25560,2.4078,230.04
25580,2.3993,230.22
25600,2.4158,230.4
25620,2.4088,230.58
25640,2.4298,230.76
25660,2.4187,230.94
25680,2.4201,231.12
25700,2.4563,231.3
25720,2.4428,231.48
25740,2.4048,231.66
25760,2.422,231.84
25780,2.428,232.02
25800,2.4447,232.2
25820,2.4234,232.38
25840,2.4302,232.56
25860,2.4313,232.74
25880,2.4178,232.92
25900,2.4165,233.1
25920,2.4207,233.28
25940,2.4261,233.46
25960,2.4213,233.64
25980,2.4079,233.82
26000,2.3986,234
26020,2.399,234.18
26040,2.3824,234.36
26060,2.4326,234.54
26080,2.4142,234.72
26100,2.4261,234.9
26120,2.4089,235.08
26140,2.4372,235.26
26160,2.4195,235.44
26180,2.4463,235.62
26200,2.4339,235.8
26220,2.3899,235.98
26240,2.4185,236.16
26260,2.4412,236.34
26280,2.4347,236.52
26300,2.4361,236.7
26320,2.4353,236.88
26340,2.4549,237.06
26360,2.4307,237.24
26380,2.4382,237.42
26400,2.4046,237.6
26420,2.4307,237.78
26440,2.4355,237.96
26460,2.4093,238.14
26480,2.4153,238.32
26520,2.4276,238.68
26540,2.4114,238.86
26560,2.4299,239.04
26580,2.4047,239.22
26600,2.436,239.4
26620,2.4499,239.58
26640,2.4189,239.76
26660,2.4411,239.94
26680,2.4418,240.12
26700,2.4362,240.3
26720,2.4376,240.48
26740,2.3993,240.66
26760,2.4355,240.84
26780,2.4382,241.02
26800,2.441,241.2
26820,2.432,241.38
26840,2.4273,241.56
26860,2.4302,241.74
26880,2.4253,241.92
26900,2.4213,242.1
26920,2.4177,242.28
26940,2.4342,242.46
26960,2.4242,242.64
26980,2.4409,242.82
27000,2.4235,243
27020,2.4229,243.18
27040,2.403,243.36
27060,2.4291,243.54
27080,2.435,243.72
27100,2.4407,243.9
27120,2.4544,244.08
27140,2.4348,244.26
27160,2.4445,244.44
27180,2.4288,244.62
27200,2.431,244.8
27220,2.4334,244.98
27240,2.4586,245.16
27260,2.4359,245.34
27280,2.4709,245.52
27300,2.4102,245.7
27320,2.4158,245.88
27340,2.4503,246.06
27360,2.4421,246.24
27380,2.4473,246.42
27400,2.4366,246.6
27420,2.4248,246.78
27440,2.4162,246.96
27460,2.4132,247.14
27480,2.4264,247.32
27500,2.4208,247.5
27540,2.422,247.86
27560,2.4702,248.04
27580,2.4522,248.22
27600,2.4719,248.4
27620,2.4684,248.58
27640,2.4606,248.76
27660,2.4244,248.94
27680,2.4413,249.12
27700,2.452,249.3
27720,2.4706,249.48
27740,2.4547,249.66
27760,2.3889,249.84
27780,2.4165,250.02
27800,2.4691,250.2
27820,2.4242,250.38
27840,2.4717,250.56
27860,2.4592,250.74
27880,2.4621,250.92
27900,2.4435,251.1
27920,2.439,251.28
27940,2.4133,251.46
27960,2.4003,251.64
27980,2.4551,251.82
28000,2.4396,252
28020,2.4481,252.18
28040,2.4237,252.36
28060,2.4218,252.54
28080,2.3978,252.72
28100,2.4336,252.9
28120,2.4282,253.08
28140,2.4627,253.26
28160,2.4677,253.44
28180,2.4664,253.62
28200,2.4514,253.8
28220,2.4626,253.98
28240,2.4537,254.16
28260,2.4649,254.34
28280,2.4699,254.52
28300,2.4114,254.7
28320,2.3881,254.88
28340,2.4423,255.06
28360,2.4354,255.24
28380,2.4718,255.42
28400,2.4195,255.6
28420,2.4271,255.78
28440,2.4112,255.96
28460,2.4666,256.14
28480,2.4613,256.32
28500,2.4173,256.5
28520,2.432,256.68
28560,2.4608,257.04
28580,2.4418,257.22
28600,2.4467,257.4
28620,2.3971,257.58
28640,2.4031,257.76
28660,2.4528,257.94
28680,2.4423,258.12
28700,2.4308,258.3
28720,2.4686,258.48
28740,2.4639,258.66
28760,2.4726,258.84
28780,2.453,259.02
28800,2.4346,259.2
28820,2.455,259.38
28840,2.4616,259.56
28860,2.4733,259.74
28880,2.429,259.92
28900,2.4183,260.1
28920,2.4408,260.28
28940,2.426,260.46
28960,2.4838,260.64
28980,2.4393,260.82
29000,2.4023,261
29020,2.4798,261.18
29040,2.4729,261.36
29060,2.4296,261.54
29080,2.4205,261.72
29100,2.4436,261.9
29120,2.4792,262.08
29140,2.454,262.26
29160,2.4278,262.44
29180,2.4291,262.62
29200,2.4323,262.8
29220,2.4616,262.98
29240,2.4547,263.16
29260,2.4367,263.34
29280,2.4169,263.52
29300,2.4229,263.7
29320,2.4413,263.88
29340,2.4742,264.06
29360,2.4528,264.24
29380,2.4064,264.42
29400,2.4147,264.6
29420,2.4452,264.78
29440,2.4291,264.96
29460,2.4326,265.14
29480,2.4448,265.32
29500,2.42,265.5
29520,2.43,265.68
29540,2.4041,265.86
29580,2.402,266.22
29600,2.4278,266.4
29620,2.4413,266.58
29640,2.4072,266.76
29660,2.3771,266.94
29680,2.3997,267.12
29700,2.3664,267.3
29720,2.4144,267.48
29740,2.4281,267.66
29760,2.4149,267.84
29780,2.4143,268.02
29800,2.4341,268.2
29820,2.4381,268.38
29840,2.4402,268.56
29860,2.4734,268.74
29880,2.4731,268.92
29900,2.4733,269.1
29920,2.4167,269.28
29940,2.4184,269.46
29960,2.4565,269.64
29980,2.4242,269.82
30000,2.4246,270
30020,2.4341,270.18
30040,2.4315,270.36
30060,2.4259,270.54
30080,2.4344,270.72
30100,2.4381,270.9
30120,2.4351,271.08
30140,2.429,271.26
30160,2.4056,271.44
30180,2.4043,271.62
30200,2.3983,271.8
30220,2.3868,271.98
30240,2.4043,272.16
30260,2.4208,272.34
30280,2.4009,272.52
30300,2.4212,272.7
30320,2.4131,272.88
30340,2.4151,273.06
30360,2.4316,273.24
30380,2.4168,273.42
30400,2.4452,273.6
30420,2.4354,273.78
30440,2.4196,273.96
30460,2.4134,274.14
30480,2.4054,274.32
30500,2.4419,274.5
30520,2.4191,274.68
30540,2.4143,274.86
30560,2.4488,275.04
30600,2.4053,275.4
30620,2.4343,275.58
30640,2.4457,275.76
30660,2.4041,275.94
30680,2.4359,276.12
30700,2.4159,276.3
30720,2.4084,276.48
30740,2.418,276.66
30760,2.4152,276.84
30780,2.4198,277.02
30800,2.4178,277.2
30820,2.4429,277.38
30840,2.4128,277.56
30860,2.4084,277.74
30880,2.3964,277.92
30900,2.3762,278.1
30920,2.4186,278.28
30940,2.4169,278.46
30960,2.4019,278.64
30980,2.4115,278.82
31000,2.4307,279
31020,2.4244,279.18
31040,2.3865,279.36
31060,2.4041,279.54
31080,2.408,279.72
31100,2.396,279.9
31120,2.4301,280.08
31140,2.4308,280.26
31160,2.4388,280.44
31180,2.4184,280.62
31200,2.419,280.8
31220,2.4273,280.98
31240,2.3998,281.16
31260,2.3959,281.34
31280,2.4143,281.52
31300,2.4054,281.7
31320,2.4107,281.88
31340,2.4427,282.06
31360,2.3885,282.24
31380,2.398,282.42
31400,2.3969,282.6
31420,2.3856,282.78
31440,2.3974,282.96
31460,2.4037,283.14
31480,2.4188,283.32
31500,2.4272,283.5
31520,2.4368,283.68
31540,2.39,283.86
31560,2.3509,284.04
31580,2.3698,284.22
31620,2.4013,284.58
31640,2.4279,284.76
31660,2.4131,284.94
31680,2.401,285.12
31700,2.4136,285.3
31720,2.3819,285.48
31740,2.3774,285.66
31760,2.3962,285.84
31780,2.3873,286.02
31800,2.3902,286.2
31820,2.4262,286.38
31840,2.4115,286.56
31860,2.4195,286.74
31880,2.4118,286.92
31900,2.4242,287.1
31920,2.4228,287.28
31940,2.4485,287.46
31960,2.4334,287.64
31980,2.4065,287.82
32000,2.4052,288
32020,2.4111,288.18
32040,2.4032,288.36
32060,2.3798,288.54
32080,2.4052,288.72
32100,2.4271,288.9
32120,2.3818,289.08
32140,2.3926,289.26
32160,2.4184,289.44
32180,2.4207,289.62
32200,2.3757,289.8
32220,2.3862,289.98
32240,2.3938,290.16
32260,2.3721,290.34
32280,2.3677,290.52
32300,2.3977,290.7
32320,2.4098,290.88
32340,2.4007,291.06
32360,2.3821,291.24
32380,2.4092,291.42
32400,2.4173,291.6
32420,2.4183,291.78
32440,2.379,291.96
32460,2.4046,292.14
32480,2.409,292.32
32500,2.4207,292.5
32520,2.4023,292.68
32540,2.3791,292.86
32560,2.3912,293.04
32580,2.3858,293.22
32600,2.3731,293.4
32640,2.3438,293.76
32660,2.3582,293.94
32680,2.3945,294.12
32700,2.4013,294.3
32720,2.3901,294.48
32740,2.3912,294.66
32760,2.3859,294.84
32780,2.369,295.02
32800,2.4435,295.2
32820,2.4214,295.38
32840,2.4192,295.56
32860,2.4172,295.74
32880,2.4198,295.92
32900,2.4501,296.1
32920,2.4177,296.28
32940,2.4346,296.46
32960,2.4601,296.64
32980,2.4183,296.82
33000,2.422,297
33020,2.4288,297.18
33040,2.4082,297.36
33060,2.4322,297.54
33080,2.4224,297.72
33100,2.4215,297.9
33120,2.4137,298.08
33140,2.4202,298.26
33160,2.4007,298.44
33180,2.3848,298.62
33200,2.3756,298.8
33220,2.4065,298.98
33240,2.4105,299.16
33260,2.4325,299.34
33280,2.4271,299.52
33300,2.4142,299.7
33320,2.3892,299.88
33340,2.3847,300.06
33360,2.3828,300.24
33380,2.395,300.42
33400,2.4421,300.6
33420,2.3863,300.78
33440,2.3694,300.96
33460,2.4173,301.14
33480,2.4194,301.32
33500,2.3835,301.5
33520,2.3916,301.68
33540,2.3897,301.86
33560,2.416,302.04
33580,2.3876,302.22
33600,2.4115,302.4
33620,2.3956,302.58
33660,2.4276,302.94
33680,2.3965,303.12
33700,2.4379,303.3
33720,2.4082,303.48
33740,2.3923,303.66
33760,2.4283,303.84
33780,2.4306,304.02
33800,2.4306,304.2
33820,2.4113,304.38
33840,2.412,304.56
33860,2.4341,304.74
33880,2.4412,304.92
33900,2.4163,305.1
33920,2.3882,305.28
33940,2.412,305.46
33960,2.3895,305.64
33980,2.4048,305.82
34000,2.4249,306
34020,2.3981,306.18
34040,2.4277,306.36
34060,2.4108,306.54
34080,2.4128,306.72
34100,2.4172,306.9
34120,2.4492,307.08
34140,2.4326,307.26
34160,2.4455,307.44
34180,2.4455,307.62
34200,2.4419,307.8
34220,2.467,307.98
34240,2.4488,308.16
34260,2.4323,308.34
34280,2.4494,308.52
34300,2.4161,308.7
34320,2.4298,308.88
34340,2.4751,309.06
34360,2.478,309.24
34380,2.4613,309.42
34400,2.4219,309.6
34420,2.4193,309.78
34440,2.4358,309.96
34460,2.477,310.14
34480,2.4603,310.32
34500,2.4807,310.5
34520,2.4602,310.68
34540,2.4535,310.86
34560,2.4422,311.04
34580,2.4061,311.22
34600,2.423,311.4
34620,2.4155,311.58
34640,2.4073,311.76
34680,2.4109,312.12
34700,2.3609,312.3
34720,2.4077,312.48
34740,2.4465,312.66
34760,2.4092,312.84
34780,2.3811,313.02
34800,2.3867,313.2
34820,2.384,313.38
34840,2.388,313.56
34860,2.3595,313.74
34880,2.3774,313.92
34900,2.4146,314.1
34920,2.4615,314.28
34940,2.4656,314.46
34960,2.4514,314.64
34980,2.45,314.82
35000,2.4433,315
35020,2.4105,315.18
35040,2.4375,315.36
35060,2.4485,315.54
35080,2.4545,315.72
35100,2.4479,315.9
35120,2.4562,316.08
35140,2.4297,316.26
35160,2.4657,316.44
35180,2.459,316.62
35200,2.4455,316.8
35220,2.451,316.98
35240,2.4448,317.16
35260,2.4661,317.34
35280,2.3966,317.52
35300,2.4219,317.7
35320,2.432,317.88
35340,2.4095,318.06
35360,2.431,318.24
35380,2.4127,318.42
35400,2.4275,318.6
35420,2.4178,318.78
35440,2.4123,318.96
35460,2.4196,319.14
35480,2.4366,319.32
35500,2.4297,319.5
35520,2.4262,319.68
35540,2.4143,319.86
35560,2.3808,320.04
35580,2.4398,320.22
35600,2.4183,320.4
35620,2.4052,320.58
35640,2.4124,320.76
35660,2.424,320.94
35700,2.4322,321.3
35720,2.4587,321.48
35740,2.4437,321.66
35760,2.3915,321.84
35780,2.4137,322.02
35800,2.4551,322.2
35820,2.4379,322.38
35840,2.45,322.56
35860,2.4065,322.74
35880,2.4243,322.92
35900,2.419,323.1
35920,2.3979,323.28
35940,2.4408,323.46
35960,2.4361,323.64
35980,2.4224,323.82
36000,2.4106,324
36020,2.4263,324.18
36040,2.3835,324.36
36060,2.418,324.54
36080,2.4017,324.72
36100,2.405,324.9
36120,2.3844,325.08
36140,2.3869,325.26
36160,2.3801,325.44
36180,2.4203,325.62
36200,2.4124,325.8
36220,2.4046,325.98
36240,2.4161,326.16
36260,2.4227,326.34
36280,2.429,326.52
36300,2.4266,326.7
36320,2.4075,326.88
36340,2.3796,327.06
36360,2.3975,327.24
36380,2.3911,327.42
36400,2.3987,327.6
36420,2.4338,327.78
36440,2.4362,327.96
36460,2.4243,328.14
36480,2.4203,328.32
36500,2.4,328.5
36520,2.4169,328.68
36540,2.3808,328.86
36560,2.3733,329.04
36580,2.4155,329.22
36600,2.3999,329.4
36620,2.3878,329.58
36640,2.3947,329.76
36660,2.4181,329.94
36680,2.4303,330.12
36720,2.4072,330.48
36740,2.3932,330.66
36760,2.4011,330.84
36780,2.41,331.02
36800,2.3846,331.2
36820,2.3572,331.38
36840,2.3626,331.56
36860,2.3813,331.74
36880,2.401,331.92
36900,2.3604,332.1
36920,2.3999,332.28
36940,2.4097,332.46
36960,2.3977,332.64
36980,2.3822,332.82
37000,2.3989,333
37020,2.4063,333.18
37040,2.414,333.36
37060,2.3652,333.54
37080,2.3595,333.72
37100,2.4018,333.9
37120,2.3641,334.08
37140,2.3566,334.26
37160,2.4096,334.44
37180,2.429,334.62
37200,2.4247,334.8
37220,2.4055,334.98
37240,2.4192,335.16
37260,2.4479,335.34
37280,2.4475,335.52
37300,2.4268,335.7
37320,2.4322,335.88
37340,2.4027,336.06
37360,2.4333,336.24
37380,2.4393,336.42
37400,2.4206,336.6
37420,2.3974,336.78
37440,2.4366,336.96
37460,2.4288,337.14
37480,2.4153,337.32
37500,2.4369,337.5
37520,2.4476,337.68
37540,2.4441,337.86
37560,2.3959,338.04
37580,2.4295,338.22
37600,2.3927,338.4
37620,2.4244,338.58
37640,2.4247,338.76
37660,2.431,338.94
37680,2.4197,339.12
37700,2.4392,339.3
37740,2.4416,339.66
37760,2.4152,339.84
37780,2.4258,340.02
37800,2.4164,340.2
37820,2.3862,340.38
37840,2.3865,340.56
37860,2.3726,340.74
37880,2.4079,340.92
37900,2.3913,341.1
37920,2.414,341.28
37940,2.4072,341.46
37960,2.3788,341.64
37980,2.3556,341.82
38000,2.3718,342
38020,2.3872,342.18
38040,2.3458,342.36
38060,2.3799,342.54
38080,2.4139,342.72
38100,2.3957,342.9
38120,2.4055,343.08
38140,2.3863,343.26
38160,2.3703,343.44
38180,2.4223,343.62
38200,2.4569,343.8
38220,2.4192,343.98
38240,2.3664,344.16
38260,2.4098,344.34
38280,2.442,344.52
38300,2.4413,344.7
38320,2.4335,344.88
38340,2.4391,345.06
38360,2.4422,345.24
38380,2.3905,345.42
38400,2.405,345.6
38420,2.3837,345.78
38440,2.4145,345.96
38460,2.4331,346.14
38480,2.4291,346.32
38500,2.3721,346.5
38520,2.3945,346.68
38540,2.3842,346.86
38560,2.3884,347.04
38580,2.3756,347.22
38600,2.3913,347.4
38620,2.4077,347.58
38640,2.3983,347.76
38660,2.3756,347.94
38680,2.3713,348.12
38700,2.3644,348.3
38720,2.3619,348.48
38760,2.3738,348.84
38780,2.3724,349.02
38800,2.3485,349.2
38820,2.3424,349.38
38840,2.3587,349.56
38860,2.324,349.74
38880,2.3638,349.92
38900,2.3663,350.1
38920,2.3635,350.28
38940,2.3812,350.46
38960,2.3722,350.64
38980,2.3567,350.82
39000,2.3844,351
39020,2.4128,351.18
39040,2.3865,351.36
39060,2.3452,351.54
39080,2.3928,351.72
39100,2.4043,351.9
39120,2.3997,352.08
39140,2.4036,352.26
39160,2.4302,352.44
39180,2.389,352.62
39200,2.3695,352.8
39220,2.3832,352.98
39240,2.3841,353.16
39260,2.4267,353.34
39280,2.4289,353.52
39300,2.4288,353.7
39320,2.4372,353.88
39340,2.432,354.06
39360,2.4097,354.24
39380,2.4056,354.42
39400,2.4094,354.6
39420,2.3919,354.78
39440,2.3962,354.96
39460,2.4054,355.14
39480,2.3562,355.32
39500,2.3941,355.5
39520,2.4108,355.68
39540,2.4265,355.86
39560,2.4248,356.04
39580,2.4161,356.22
39600,2.4062,356.4
39620,2.3914,356.58
39640,2.4211,356.76
39660,2.3873,356.94
39680,2.4069,357.12
39700,2.4326,357.3
39720,2.4173,357.48
39740,2.398,357.66
39780,2.3734,358.02
39800,2.3558,358.2
39820,2.3828,358.38
39840,2.4031,358.56
39860,2.3561,358.74
39880,2.359,358.92
39900,2.3635,359.1
39920,2.3459,359.28
39940,2.3678,359.46
39960,2.3889,359.64
39980,2.3946,359.82
40000,2.391,360
40020,2.3853,360.18
40040,2.412,360.36
40060,2.3977,360.54
40080,2.3986,360.72
40100,2.3719,360.9
40120,2.3723,361.08
40140,2.3595,361.26
40160,2.3736,361.44
40180,2.3835,361.62
40200,2.3958,361.8
40220,2.3927,361.98
40240,2.3663,362.16
40260,2.3666,362.34
40280,2.3996,362.52
40300,2.4017,362.7
40320,2.3893,362.88
40340,2.388,363.06
40360,2.4004,363.24
40380,2.4244,363.42
40400,2.4291,363.6
40420,2.4297,363.78
40440,2.4147,363.96
40460,2.4309,364.14
40480,2.3977,364.32
40500,2.4167,364.5
40520,2.4239,364.68
40540,2.4014,364.86
40560,2.4121,365.04
40580,2.4135,365.22
40600,2.4047,365.4
40620,2.3914,365.58
40640,2.4031,365.76
40660,2.3808,365.94
40680,2.3949,366.12
40700,2.3754,366.3
40720,2.4027,366.48
40740,2.4229,366.66
40760,2.3904,366.84
40800,2.3939,367.2
40820,2.4411,367.38
40840,2.4176,367.56
40860,2.4118,367.74
40880,2.3702,367.92
40900,2.3753,368.1
40920,2.4099,368.28
40940,2.4131,368.46
40960,2.4351,368.64
40980,2.4138,368.82
41000,2.3934,369
41020,2.3872,369.18
41040,2.4318,369.36
41060,2.4144,369.54
41080,2.3985,369.72
41100,2.4195,369.9
41120,2.419,370.08
41140,2.4057,370.26
41160,2.4115,370.44
41180,2.4159,370.62
41200,2.3909,370.8
41220,2.391,370.98
41240,2.386,371.16
41260,2.3857,371.34
41280,2.4051,371.52
41300,2.3569,371.7
41320,2.374,371.88
41340,2.3972,372.06
41360,2.3931,372.24
41380,2.3831,372.42
41400,2.3763,372.6
41420,2.3884,372.78
41440,2.3873,372.96
41460,2.3807,373.14
41480,2.3781,373.32
41500,2.405,373.5
41520,2.3745,373.68
41540,2.3853,373.86
41560,2.3777,374.04
41580,2.3745,374.22
41600,2.3894,374.4
41620,2.3765,374.58
41640,2.3958,374.76
41660,2.4241,374.94
41680,2.4079,375.12
41700,2.3984,375.3
41720,2.3804,375.48
41740,2.381,375.66
41760,2.4134,375.84
41780,2.4011,376.02
41820,2.4189,376.38
41840,2.4097,376.56
41860,2.3822,376.74
41880,2.3922,376.92
41900,2.3847,377.1
41920,2.3923,377.28
41940,2.3909,377.46
41960,2.3724,377.64
41980,2.3447,377.82
42000,2.3589,378
42020,2.3711,378.18
42040,2.3716,378.36
42060,2.3818,378.54
42080,2.395,378.72
42100,2.4067,378.9
42120,2.3758,379.08
42140,2.4063,379.26
42160,2.4004,379.44
42180,2.3703,379.62
42200,2.3654,379.8
42220,2.3819,379.98
42240,2.3848,380.16
42260,2.3839,380.34
42280,2.3942,380.52
42300,2.3744,380.7
42320,2.3561,380.88
42340,2.3743,381.06
42360,2.3914,381.24
42380,2.3855,381.42
42400,2.3909,381.6
42420,2.4017,381.78
42440,2.3742,381.96
42460,2.3746,382.14
42480,2.3738,382.32
42500,2.3793,382.5
42520,2.3955,382.68
42540,2.4038,382.86
42560,2.3915,383.04
42580,2.3736,383.22
42600,2.3703,383.4
42620,2.3984,383.58
42640,2.3439,383.76
42660,2.3363,383.94
42680,2.3491,384.12
42700,2.3733,384.3
42720,2.4016,384.48
42740,2.3844,384.66
42760,2.3652,384.84
42780,2.3843,385.02
42800,2.3898,385.2
42840,2.3852,385.56
42860,2.3659,385.74
42880,2.3771,385.92
42900,2.3951,386.1
42920,2.3954,386.28
42940,2.4126,386.46
42960,2.392,386.64
42980,2.3968,386.82
43000,2.3879,387
43020,2.3871,387.18
43040,2.3858,387.36
43060,2.3625,387.54
43080,2.3455,387.72
43100,2.3778,387.9
43120,2.3861,388.08
43140,2.3667,388.26
43160,2.3921,388.44
43180,2.3557,388.62
43200,2.3681,388.8
43220,2.3948,388.98
43240,2.4121,389.16
43260,2.409,389.34
43280,2.4144,389.52
43300,2.4017,389.7
43320,2.3983,389.88
43340,2.4105,390.06
43360,2.406,390.24
43380,2.3892,390.42
43400,2.3843,390.6
43420,2.3937,390.78
43440,2.3718,390.96
43460,2.3723,391.14
43480,2.3652,391.32
43500,2.3898,391.5
43520,2.3974,391.68
43540,2.393,391.86
43560,2.3628,392.04
43580,2.3964,392.22
43600,2.3865,392.4
43620,2.371,392.58
43640,2.4038,392.76
43660,2.412,392.94
43680,2.3768,393.12
43700,2.3927,393.3
43720,2.4171,393.48
43740,2.4004,393.66
43760,2.4365,393.84
43780,2.4133,394.02
43800,2.4226,394.2
43820,2.3962,394.38
43860,2.3906,394.74
43880,2.3845,394.92
43900,2.368,395.1
43920,2.3911,395.28
43940,2.3686,395.46
43960,2.3784,395.64
43980,2.4,395.82
44000,2.3944,396
44020,2.3736,396.18
44040,2.3737,396.36
44060,2.339,396.54
44080,2.351,396.72
44100,2.4034,396.9
44120,2.4262,397.08
44140,2.4248,397.26
44160,2.3675,397.44
44180,2.3576,397.62
44200,2.3537,397.8
44220,2.3698,397.98
44240,2.3705,398.16
44260,2.3547,398.34
44280,2.344,398.52
44300,2.3609,398.7
44320,2.3429,398.88
44340,2.3364,399.06
44360,2.3673,399.24
44380,2.3769,399.42
44400,2.3998,399.6
44420,2.3869,399.78
44440,2.3839,399.96
44460,2.3748,400.14
44480,2.4055,400.32
44500,2.4077,400.5
44520,2.3631,400.68
44540,2.361,400.86
44560,2.3729,401.04
44580,2.4035,401.22
44600,2.3911,401.4
44620,2.3623,401.58
44640,2.3626,401.76
44660,2.3805,401.94
44680,2.3883,402.12
44700,2.3621,402.3
44720,2.385,402.48
44740,2.3822,402.66
44760,2.3895,402.84
44780,2.3755,403.02
44800,2.3886,403.2
44820,2.3934,403.38
44840,2.3923,403.56
44880,2.4077,403.92
44900,2.3934,404.1
44920,2.3849,404.28
44940,2.3562,404.46
44960,2.3932,404.64
44980,2.3761,404.82
45000,2.3729,405
45020,2.398,405.18
45040,2.3474,405.36
45060,2.3561,405.54
45080,2.3793,405.72
45100,2.4101,405.9
45120,2.4213,406.08
45140,2.4145,406.26
45160,2.4087,406.44
45180,2.4029,406.62
45200,2.3966,406.8
45220,2.3772,406.98
45240,2.3962,407.16
45260,2.3794,407.34
45280,2.3945,407.52
45300,2.4144,407.7
45320,2.3857,407.88
45340,2.3766,408.06
45360,2.3595,408.24
45380,2.3892,408.42
45400,2.3858,408.6
45420,2.3416,408.78
45440,2.3464,408.96
45460,2.3431,409.14
45480,2.3625,409.32
45500,2.3599,409.5
45520,2.3563,409.68
45540,2.3928,409.86
45560,2.3903,410.04
45580,2.3559,410.22
45600,2.3575,410.4
45620,2.3743,410.58
45640,2.3488,410.76
45660,2.3755,410.94
45680,2.4111,411.12
45700,2.405,411.3
45720,2.3712,411.48
45740,2.3903,411.66
45760,2.3665,411.84
45780,2.4045,412.02
45800,2.3997,412.2
45820,2.3921,412.38
45840,2.4038,412.56
45860,2.4046,412.74
45900,2.3719,413.1
45920,2.3908,413.28
45940,2.3647,413.46
45960,2.3647,413.64
45980,2.3788,413.82
46000,2.3476,414
46020,2.3601,414.18
46040,2.3705,414.36
46060,2.3723,414.54
46080,2.3257,414.72
46100,2.3568,414.9
46120,2.39,415.08
46140,2.3777,415.26
46160,2.3802,415.44
46180,2.3433,415.62
46200,2.3785,415.8
46220,2.376,415.98
46240,2.3749,416.16
46260,2.3641,416.34
46280,2.3689,416.52
46300,2.3654,416.7
46320,2.381,416.88
46340,2.3881,417.06
46360,2.3737,417.24
46380,2.4182,417.42
46400,2.4051,417.6
46420,2.4228,417.78
46440,2.3895,417.96
46460,2.3967,418.14
46480,2.3476,418.32
46500,2.3788,418.5
46520,2.4001,418.68
46540,2.3945,418.86
46560,2.3898,419.04
46580,2.381,419.22
46600,2.3888,419.4
46620,2.3587,419.58
46640,2.3962,419.76
46660,2.3975,419.94
46680,2.4014,420.12
46700,2.3785,420.3
46720,2.3935,420.48
46740,2.3715,420.66
46760,2.4022,420.84
46780,2.395,421.02
46800,2.3904,421.2
46820,2.3983,421.38
46840,2.3973,421.56
46860,2.3917,421.74
46880,2.432,421.92
46920,2.3742,422.28
46940,2.3567,422.46
46960,2.3631,422.64
46980,2.3651,422.82
47000,2.3738,423
47020,2.4011,423.18
47040,2.4101,423.36
47060,2.3944,423.54
47080,2.4034,423.72
47100,2.4041,423.9
47120,2.3623,424.08
47140,2.4035,424.26
47160,2.3966,424.44
47180,2.383,424.62
47200,2.3886,424.8
47220,2.3929,424.98
47240,2.4067,425.16
47260,2.3957,425.34
47280,2.3661,425.52
47300,2.3647,425.7
47320,2.4028,425.88
47340,2.4004,426.06
47360,2.4214,426.24
47380,2.4359,426.42
47400,2.4281,426.6
47420,2.3998,426.78
47440,2.4222,426.96
47460,2.3876,427.14
47480,2.3805,427.32
47500,2.3868,427.5
47520,2.4032,427.68
47540,2.4194,427.86
47560,2.417,428.04
47580,2.4197,428.22
47600,2.3784,428.4
47620,2.4117,428.58
47640,2.4233,428.76
47660,2.4357,428.94
47680,2.4269,429.12
47700,2.4041,429.3
47720,2.4042,429.48
47740,2.3976,429.66
47760,2.4074,429.84
47780,2.402,430.02
47800,2.4112,430.2
47820,2.3574,430.38
47840,2.3954,430.56
47860,2.3939,430.74
47880,2.4031,430.92
47900,2.3966,431.1
47940,2.3623,431.46
47960,2.4176,431.64
47980,2.4036,431.82
48000,2.3981,432
48020,2.428,432.18
48040,2.4425,432.36
48060,2.4204,432.54
48080,2.3818,432.72
48100,2.3547,432.9
48120,2.3765,433.08
48140,2.4141,433.26
48160,2.3876,433.44
48180,2.3865,433.62
48200,2.3824,433.8
48220,2.3811,433.98
48240,2.3968,434.16
48260,2.398,434.34
48280,2.399,434.52
48300,2.4024,434.7
48320,2.3934,434.88
48340,2.3942,435.06
48360,2.407,435.24
48380,2.3701,435.42
48400,2.3652,435.6
48420,2.3797,435.78
48440,2.3854,435.96
48460,2.3787,436.14
48480,2.3594,436.32
48500,2.3119,436.5
48520,2.3594,436.68
48540,2.3647,436.86
48560,2.3397,437.04
48580,2.3631,437.22
48600,2.3562,437.4
48620,2.3729,437.58
48640,2.3674,437.76
48660,2.3686,437.94
48680,2.3981,438.12
48700,2.378,438.3
48720,2.385,438.48
48740,2.3961,438.66
48760,2.3925,438.84
48780,2.367,439.02
48800,2.3651,439.2
48820,2.3795,439.38
48840,2.3538,439.56
48860,2.3552,439.74
48880,2.3905,439.92
48900,2.3793,440.1
48920,2.3765,440.28
48960,2.3957,440.64
48980,2.4067,440.82
49000,2.3982,441
49020,2.3746,441.18
49040,2.3763,441.36
49060,2.393,441.54
49080,2.3992,441.72
49100,2.3552,441.9
49120,2.3709,442.08
49140,2.3823,442.26
49160,2.3535,442.44
49180,2.3694,442.62
49200,2.3829,442.8
49220,2.3946,442.98
49240,2.3948,443.16
49260,2.3524,443.34
49280,2.3526,443.52
49300,2.3681,443.7
49320,2.3753,443.88
49340,2.3759,444.06
49360,2.3892,444.24
49380,2.3607,444.42
49400,2.3721,444.6
49420,2.3902,444.78
49440,2.3847,444.96
49460,2.3664,445.14
49480,2.3712,445.32
49500,2.3995,445.5
49520,2.4087,445.68
49540,2.3724,445.86
49560,2.3535,446.04
49580,2.3934,446.22
49600,2.3439,446.4
49620,2.3774,446.58
49640,2.3791,446.76
49660,2.358,446.94
49680,2.3528,447.12
49700,2.3639,447.3
49720,2.3241,447.48
49740,2.3383,447.66
49760,2.3914,447.84
49780,2.376,448.02
49800,2.3779,448.2
49820,2.3915,448.38
49840,2.388,448.56
49860,2.4026,448.74
49880,2.3856,448.92
49900,2.3706,449.1
49920,2.3494,449.28
49940,2.3431,449.46
49980,2.3428,449.82
50000,2.3636,450
50020,2.364,450.18
50040,2.3795,450.36
50060,2.3782,450.54
50080,2.3854,450.72
50100,2.3701,450.9
50120,2.3398,451.08
50140,2.3389,451.26
50160,2.352,451.44
50180,2.3776,451.62
50200,2.3796,451.8
50220,2.3513,451.98
50240,2.3799,452.16
50260,2.3737,452.34
50280,2.3633,452.52
50300,2.3459,452.7
50320,2.3351,452.88
50340,2.348,453.06
50360,2.3688,453.24
50380,2.3172,453.42
50400,2.3523,453.6
50420,2.3558,453.78
50440,2.3687,453.96
50460,2.37,454.14
50480,2.3765,454.32
50500,2.3785,454.5
50520,2.3714,454.68
50540,2.3547,454.86
50560,2.3232,455.04
50580,2.3574,455.22
50600,2.3806,455.4
50620,2.3571,455.58
50640,2.3658,455.76
50660,2.3454,455.94
50680,2.3543,456.12
50700,2.3805,456.3
50720,2.3668,456.48
50740,2.3711,456.66
50760,2.3785,456.84
50780,2.3837,457.02
50800,2.3464,457.2
50820,2.3545,457.38
50840,2.3736,457.56
50860,2.3409,457.74
50880,2.3599,457.92
50900,2.3427,458.1
50920,2.347,458.28
50940,2.3146,458.46
50960,2.3621,458.64
51000,2.388,459
51020,2.3927,459.18
51040,2.3705,459.36
51060,2.3542,459.54
51080,2.3405,459.72
51100,2.3553,459.9
51120,2.3465,460.08
51140,2.3196,460.26
51160,2.3271,460.44
51180,2.3417,460.62
51200,2.3687,460.8
51220,2.3622,460.98
51240,2.3725,461.16
51260,2.3882,461.34
51280,2.373,461.52
51300,2.3821,461.7
51320,2.3948,461.88
51340,2.3847,462.06
51360,2.3548,462.24
51380,2.3718,462.42
51400,2.3677,462.6
51420,2.3603,462.78
51440,2.3899,462.96
51460,2.3899,463.14
51480,2.3855,463.32
51500,2.4183,463.5
51520,2.3975,463.68
51540,2.3842,463.86
51560,2.3684,464.04
51580,2.3995,464.22
51600,2.3989,464.4
51620,2.4141,464.58
51640,2.4039,464.76
51660,2.3512,464.94
51680,2.3973,465.12
51700,2.3873,465.3
51720,2.3974,465.48
51740,2.4043,465.66
51760,2.4039,465.84
51780,2.3642,466.02
51800,2.3909,466.2
51820,2.406,466.38
51840,2.3835,466.56
51860,2.3832,466.74
51880,2.4168,466.92
51900,2.4137,467.1
51920,2.384,467.28
51940,2.3658,467.46
51960,2.3979,467.64
51980,2.369,467.82
52020,2.3955,468.18
52040,2.3651,468.36
52060,2.3687,468.54
52080,2.3789,468.72
52100,2.3596,468.9
52120,2.3732,469.08
52140,2.3973,469.26
52160,2.3792,469.44
52180,2.3679,469.62
52200,2.376,469.8
52220,2.3643,469.98
52240,2.3535,470.16
52260,2.3636,470.34
52280,2.3954,470.52
52300,2.4287,470.7
52320,2.4179,470.88
52340,2.4085,471.06
52360,2.3732,471.24
52380,2.3958,471.42
52400,2.4228,471.6
52420,2.4124,471.78
52440,2.435,471.96
52460,2.4398,472.14
52480,2.4202,472.32
52500,2.3929,472.5
52520,2.4236,472.68
52540,2.4329,472.86
52560,2.4012,473.04
52580,2.3598,473.22
52600,2.3656,473.4
52620,2.3606,473.58
52640,2.4066,473.76
52660,2.3926,473.94
52680,2.3466,474.12
52700,2.3715,474.3
52720,2.3949,474.48
52740,2.4085,474.66
52760,2.4042,474.84
52780,2.3795,475.02
52800,2.3836,475.2
52820,2.3889,475.38
52840,2.3772,475.56
52860,2.3699,475.74
52880,2.3506,475.92
52900,2.3634,476.1
52920,2.3526,476.28
52940,2.3425,476.46
52960,2.3645,476.64
52980,2.3428,476.82
53000,2.3422,477
53040,2.3703,477.36
53060,2.3721,477.54
53080,2.381,477.72
53100,2.3552,477.9
53120,2.3968,478.08
53140,2.3901,478.26
53160,2.4112,478.44
53180,2.3685,478.62
53200,2.3891,478.8
53220,2.3627,478.98
53240,2.3773,479.16
53260,2.3904,479.34
53280,2.4088,479.52
53300,2.3888,479.7
53320,2.4001,479.88
53340,2.3608,480.06
53360,2.3644,480.24
53380,2.3886,480.42
53400,2.388,480.6
53420,2.4027,480.78
53440,2.398,480.96
53460,2.3677,481.14
53480,2.3821,481.32
53500,2.3889,481.5
53520,2.3993,481.68
53540,2.3745,481.86
53560,2.3786,482.04
53580,2.3818,482.22
53600,2.3596,482.4
53620,2.3855,482.58
53640,2.3861,482.76
53660,2.4106,482.94
53680,2.3837,483.12
53700,2.3896,483.3
53720,2.4111,483.48
53740,2.3964,483.66
53760,2.4055,483.84
53780,2.3953,484.02
53800,2.348,484.2
53820,2.3616,484.38
53840,2.3897,484.56
53860,2.3812,484.74
53880,2.3701,484.92
53900,2.3401,485.1
53920,2.367,485.28
53940,2.3906,485.46
53960,2.3656,485.64
53980,2.3505,485.82
54000,2.4015,486
54020,2.3467,486.18
54060,2.3276,486.54
54080,2.3567,486.72
54100,2.3637,486.9
54120,2.3798,487.08
54140,2.3458,487.26
54160,2.3443,487.44
54180,2.3529,487.62
54200,2.3743,487.8
54220,2.3914,487.98
54240,2.3596,488.16
54260,2.3596,488.34
54280,2.346,488.52
54300,2.3758,488.7
54320,2.3819,488.88
54340,2.3464,489.06
54360,2.3413,489.24
54380,2.3404,489.42
54400,2.3517,489.6
54420,2.3526,489.78
54440,2.3567,489.96
54460,2.3797,490.14
54480,2.3899,490.32
54500,2.4078,490.5
54520,2.3826,490.68
54540,2.3638,490.86
54560,2.3683,491.04
54580,2.3799,491.22
54600,2.3802,491.4
54620,2.3465,491.58
54640,2.3702,491.76
54660,2.3368,491.94
54680,2.401,492.12
54700,2.3829,492.3
54720,2.4043,492.48
54740,2.3891,492.66
54760,2.3615,492.84
54780,2.347,493.02
54800,2.3606,493.2
54820,2.3724,493.38
54840,2.3561,493.56
54860,2.3358,493.74
54880,2.3918,493.92
54900,2.3967,494.1
54920,2.3683,494.28
54940,2.3349,494.46
54960,2.3767,494.64
54980,2.4157,494.82
55000,2.3797,495
55020,2.3756,495.18
55040,2.396,495.36
55080,2.4216,495.72
55100,2.4316,495.9
55120,2.4187,496.08
55140,2.4013,496.26
55160,2.386,496.44
55180,2.3983,496.62
55200,2.4053,496.8
55220,2.3961,496.98
55240,2.4052,497.16
55260,2.3895,497.34
55280,2.3856,497.52
55300,2.3966,497.7
55320,2.3701,497.88
55340,2.3974,498.06
55360,2.3568,498.24
55380,2.3555,498.42
55400,2.4066,498.6
55420,2.3777,498.78
55440,2.3544,498.96
55460,2.3571,499.14
55480,2.4061,499.32
55500,2.4169,499.5
55520,2.372,499.68
55540,2.3379,499.86
55560,2.36,500.04
55580,2.3683,500.22
55600,2.3706,500.4
55620,2.3483,500.58
55640,2.3308,500.76
55660,2.3466,500.94
55680,2.3927,501.12
55700,2.4122,501.3
55720,2.3904,501.48
55740,2.3815,501.66
55760,2.3603,501.84
55780,2.3265,502.02
55800,2.3203,502.2
55820,2.4013,502.38
55840,2.387,502.56
55860,2.3765,502.74
55880,2.3873,502.92
55900,2.369,503.1
55920,2.3522,503.28
55940,2.3767,503.46
55960,2.3821,503.64
55980,2.3723,503.82
56000,2.3395,504
56020,2.3515,504.18
56040,2.3164,504.36
56060,2.315,504.54
56100,2.3134,504.9
56120,2.3157,505.08
56140,2.342,505.26
56160,2.3792,505.44
56180,2.3867,505.62
56200,2.363,505.8
56220,2.365,505.98
56240,2.3472,506.16
56260,2.3363,506.34
56280,2.3194,506.52
56300,2.3232,506.7
56320,2.3417,506.88
56340,2.3402,507.06
56360,2.3447,507.24
56380,2.3294,507.42
56400,2.3432,507.6
56420,2.3766,507.78
56440,2.3834,507.96
56460,2.3588,508.14
56480,2.3144,508.32
56500,2.3259,508.5
56520,2.3124,508.68
56540,2.3384,508.86
56560,2.3818,509.04
56580,2.398,509.22
56600,2.3853,509.4
56620,2.3866,509.58
56640,2.3425,509.76
56660,2.3249,509.94
56680,2.3494,510.12
56700,2.3779,510.3
56720,2.3873,510.48
56740,2.3385,510.66
56760,2.3316,510.84
56780,2.3767,511.02
56800,2.3885,511.2
56820,2.369,511.38
56840,2.3917,511.56
56860,2.3805,511.74
56880,2.3709,511.92
56900,2.3557,512.1
56920,2.3965,512.28
56940,2.3524,512.46
56960,2.359,512.64
56980,2.3784,512.82
57000,2.3663,513
57020,2.3785,513.18
57040,2.3695,513.36
57060,2.3516,513.54
57080,2.3403,513.72
57120,2.3203,514.08
57140,2.3476,514.26
57160,2.3719,514.44
57180,2.3413,514.62
57200,2.355,514.8
57220,2.3701,514.98
57240,2.3701,515.16
57260,2.3669,515.34
57280,2.3592,515.52
57300,2.3765,515.7
57320,2.3576,515.88
57340,2.3576,516.06
57360,2.3207,516.24
57380,2.3476,516.42
57400,2.3681,516.6
57420,2.3983,516.78
57440,2.3688,516.96
57460,2.3782,517.14
57480,2.3695,517.32
57500,2.3796,517.5
57520,2.3915,517.68
57540,2.3796,517.86
57560,2.3553,518.04
57580,2.3506,518.22
57600,2.3498,518.4
57620,2.3728,518.58
57640,2.3687,518.76
57660,2.3455,518.94
57680,2.326,519.12
57700,2.335,519.3
57720,2.3506,519.48
57740,2.3771,519.66
57760,2.3809,519.84
57780,2.3819,520.02
57800,2.3516,520.2
57820,2.3359,520.38
57840,2.3494,520.56
57860,2.3206,520.74
57880,2.3708,520.92
57900,2.3782,521.1
57920,2.3814,521.28
57940,2.3868,521.46
57960,2.3776,521.64
57980,2.3845,521.82
58000,2.3702,522
58020,2.368,522.18
58040,2.3645,522.36
58060,2.3819,522.54
58080,2.379,522.72
58100,2.3616,522.9
58140,2.3535,523.26
58160,2.3665,523.44
58180,2.3699,523.62
58200,2.3761,523.8
58220,2.4,523.98
58240,2.3787,524.16
58260,2.3758,524.34
58280,2.3851,524.52
58300,2.3837,524.7
58320,2.3769,524.88
58340,2.3853,525.06
58360,2.3646,525.24
58380,2.3598,525.42
58400,2.376,525.6
58420,2.3752,525.78
58440,2.4018,525.96
58460,2.3924,526.14
58480,2.4173,526.32
58500,2.3752,526.5
58520,2.3863,526.68
58540,2.3914,526.86
58560,2.3914,527.04
58580,2.3854,527.22
58600,2.3961,527.4
58620,2.4131,527.58
58640,2.4211,527.76
58660,2.4057,527.94
58680,2.4147,528.12
58700,2.3831,528.3
58720,2.3897,528.48
58740,2.3965,528.66
58760,2.3763,528.84
58780,2.3745,529.02
58800,2.392,529.2
58820,2.3955,529.38
58840,2.3968,529.56
58860,2.3999,529.74
58880,2.4141,529.92
58900,2.4194,530.1
58920,2.3872,530.28
58940,2.3669,530.46
58960,2.4075,530.64
58980,2.3575,530.82
59000,2.3774,531
59020,2.3841,531.18
59040,2.3911,531.36
59060,2.4007,531.54
59080,2.398,531.72
59100,2.3744,531.9
59120,2.3906,532.08
59160,2.3431,532.44
59180,2.3494,532.62
59200,2.3633,532.8
59220,2.347,532.98
59240,2.3666,533.16
59260,2.3605,533.34
59280,2.3477,533.52
59300,2.3726,533.7
59320,2.3702,533.88
59340,2.359,534.06
59360,2.3373,534.24
59380,2.3345,534.42
59400,2.3689,534.6
59420,2.328,534.78
59440,2.3828,534.96
59460,2.4022,535.14
59480,2.3826,535.32
59500,2.3876,535.5
59520,2.3811,535.68
59540,2.3398,535.86
59560,2.3708,536.04
59580,2.383,536.22
59600,2.4107,536.4
59620,2.3815,536.58
59640,2.3275,536.76
59660,2.3813,536.94
59680,2.3794,537.12
59700,2.3541,537.3
59720,2.3882,537.48
59740,2.4051,537.66
59760,2.3581,537.84
59780,2.3572,538.02
59800,2.3579,538.2
59820,2.3549,538.38
59840,2.3752,538.56
59860,2.3459,538.74
59880,2.3594,538.92
59900,2.3533,539.1
59920,2.3617,539.28
59940,2.383,539.46
59960,2.3776,539.64
59980,2.3497,539.82
60000,2.3611,540
60020,2.3928,540.18
60040,2.3559,540.36
60060,2.33,540.54
60080,2.3434,540.72
60100,2.3492,540.9
60120,2.3565,541.08
60140,2.3476,541.26
60180,2.3607,541.62
60200,2.3416,541.8
60220,2.372,541.98
60240,2.3865,542.16
60260,2.3762,542.34
60280,2.3701,542.52
60300,2.376,542.7
60320,2.3555,542.88
60340,2.382,543.06
60360,2.3824,543.24
60380,2.3516,543.42
60400,2.3716,543.6
60420,2.3668,543.78
60440,2.3047,543.96
60460,2.348,544.14
60480,2.3094,544.32
60500,2.3439,544.5
60520,2.3607,544.68
60540,2.4055,544.86
60560,2.3654,545.04
60580,2.3548,545.22
60600,2.3723,545.4
60620,2.3434,545.58
60640,2.3327,545.76
60660,2.3714,545.94
60680,2.3866,546.12
60700,2.3721,546.3
60720,2.3765,546.48
60740,2.3442,546.66
60760,2.3442,546.84
60780,2.3511,547.02
60800,2.339,547.2
60820,2.2975,547.38
60840,2.3014,547.56
60860,2.3552,547.74
60880,2.3128,547.92
60900,2.3326,548.1
60920,2.3218,548.28
60940,2.3363,548.46
60960,2.3282,548.64
60980,2.3589,548.82
61000,2.3684,549
61020,2.367,549.18
61040,2.3695,549.36
61060,2.3988,549.54
61080,2.3637,549.72
61100,2.3855,549.9
61120,2.3898,550.08
61140,2.3793,550.26
61160,2.3615,550.44
61200,2.3756,550.8
61220,2.3695,550.98
61240,2.3671,551.16
61260,2.3571,551.34
61280,2.3643,551.52
61300,2.3563,551.7
61320,2.3727,551.88
61340,2.3491,552.06
61360,2.3374,552.24
61380,2.3543,552.42
61400,2.3539,552.6
61420,2.3451,552.78
61440,2.3758,552.96
61460,2.3949,553.14
61480,2.3473,553.32
61500,2.3409,553.5
61520,2.3559,553.68
61540,2.356,553.86
61560,2.3448,554.04
61580,2.3407,554.22
61600,2.3488,554.4
61620,2.3726,554.58
61640,2.3605,554.76
61660,2.3618,554.94
61680,2.3429,555.12
61700,2.3806,555.3
61720,2.3684,555.48
61740,2.3516,555.66
61760,2.3708,555.84
61780,2.3746,556.02
61800,2.39,556.2
61820,2.3845,556.38
61840,2.3617,556.56
61860,2.3499,556.74
61880,2.3181,556.92
61900,2.3558,557.1
61920,2.3667,557.28
61940,2.3279,557.46
61960,2.3353,557.64
61980,2.3462,557.82
62000,2.3289,558
62020,2.3574,558.18
62040,2.3754,558.36
62060,2.378,558.54
62080,2.3528,558.72
62100,2.3531,558.9
62120,2.3508,559.08
62140,2.3221,559.26
62160,2.3372,559.44
62180,2.3825,559.62
62220,2.3826,559.98
62240,2.4044,560.16
62260,2.4238,560.34
62280,2.45,560.52
62300,2.417,560.7
62320,2.4246,560.88
62340,2.3782,561.06
62360,2.4028,561.24
62380,2.3891,561.42
62400,2.394,561.6
62420,2.3784,561.78
62440,2.4195,561.96
62460,2.3698,562.14
62480,2.3851,562.32
62500,2.4076,562.5
62520,2.4148,562.68
62540,2.4127,562.86
62560,2.4203,563.04
62580,2.3897,563.22
62600,2.3742,563.4
62620,2.3652,563.58
62640,2.3554,563.76
62660,2.4267,563.94
62680,2.4537,564.12
62700,2.4016,564.3
62720,2.3848,564.48
62740,2.3981,564.66
62760,2.3908,564.84
62780,2.3897,565.02
62800,2.4008,565.2
62820,2.3881,565.38
62840,2.3617,565.56
62860,2.3418,565.74
62880,2.3358,565.92
62900,2.3247,566.1
62920,2.3157,566.28
62940,2.3222,566.46
62960,2.3437,566.64
62980,2.3505,566.82
63000,2.3399,567
63020,2.3437,567.18
63040,2.3375,567.36
63060,2.3349,567.54
63080,2.3666,567.72
63100,2.3466,567.9
63120,2.324,568.08
63140,2.3257,568.26
63160,2.337,568.44
63180,2.3318,568.62
63200,2.3288,568.8
63240,2.3003,569.16
63260,2.3419,569.34
63280,2.3064,569.52
63300,2.3347,569.7
63320,2.334,569.88
63340,2.3544,570.06
63360,2.3612,570.24
63380,2.3696,570.42
63400,2.3757,570.6
63420,2.3743,570.78
63440,2.3749,570.96
63460,2.3764,571.14
63480,2.3777,571.32
63500,2.3677,571.5
63520,2.3728,571.68
63540,2.3617,571.86
63560,2.3776,572.04
63580,2.3623,572.22
63600,2.3797,572.4
63620,2.3749,572.58
63640,2.3438,572.76
63660,2.4114,572.94
63680,2.3702,573.12
63700,2.3669,573.3
63720,2.3292,573.48
63740,2.3309,573.66
63760,2.3815,573.84
63780,2.4008,574.02
63800,2.4013,574.2
63820,2.3722,574.38
63840,2.37,574.56
63860,2.3793,574.74
63880,2.4095,574.92
63900,2.3818,575.1
63920,2.397,575.28
63940,2.3873,575.46
63960,2.3841,575.64
63980,2.3973,575.82
64000,2.4005,576
64020,2.4031,576.18
64040,2.3978,576.36
64060,2.354,576.54
64080,2.3415,576.72
64100,2.3773,576.9
64120,2.3503,577.08
64140,2.3237,577.26
64160,2.3582,577.44
64180,2.4086,577.62
64200,2.3982,577.8
64220,2.3542,577.98
64260,2.3603,578.34
64280,2.3472,578.52
64300,2.3736,578.7
64320,2.3835,578.88
64340,2.3653,579.06
64360,2.3646,579.24
64380,2.3424,579.42
64400,2.3461,579.6
64420,2.342,579.78
64440,2.3874,579.96
64460,2.3805,580.14
64480,2.3687,580.32
64500,2.3323,580.5
64520,2.4019,580.68
64540,2.3796,580.86
64560,2.3194,581.04
64580,2.3288,581.22
64600,2.3401,581.4
64620,2.3412,581.58
64640,2.3618,581.76
64660,2.3717,581.94
64680,2.3675,582.12
64700,2.388,582.3
64720,2.3655,582.48
64740,2.3526,582.66
64760,2.3568,582.84
64780,2.3851,583.02
64800,2.3768,583.2
64820,2.3655,583.38
64840,2.3584,583.56
64860,2.3852,583.74
64880,2.3896,583.92
64900,2.3402,584.1
64920,2.3428,584.28
64940,2.3334,584.46
64960,2.3242,584.64
64980,2.3388,584.82
65000,2.3644,585
65020,2.3238,585.18
65040,2.3208,585.36
65060,2.3388,585.54
65080,2.3785,585.72
65100,2.3768,585.9
65120,2.3687,586.08
65140,2.3865,586.26
65160,2.3492,586.44
65180,2.3509,586.62
65200,2.3669,586.8
65220,2.3712,586.98
65240,2.3666,587.16
65280,2.3617,587.52
65300,2.363,587.7
65320,2.3582,587.88
65340,2.3639,588.06
65360,2.3491,588.24
65380,2.3319,588.42
65400,2.3347,588.6
65420,2.3305,588.78
65440,2.3392,588.96
65460,2.3181,589.14
65480,2.3498,589.32
65500,2.3546,589.5
65520,2.3507,589.68
65540,2.3316,589.86
65560,2.3518,590.04
65580,2.3533,590.22
65600,2.3738,590.4
65620,2.3612,590.58
65640,2.3037,590.76
65660,2.3232,590.94
65680,2.3342,591.12
65700,2.3384,591.3
65720,2.3566,591.48
65740,2.3556,591.66
65760,2.3509,591.84
65780,2.3708,592.02
65800,2.3819,592.2
65820,2.3708,592.38
65840,2.3765,592.56
65860,2.3668,592.74
65880,2.3393,592.92
65900,2.3584,593.1
65920,2.3487,593.28
65940,2.3609,593.46
65960,2.3702,593.64
65980,2.4009,593.82
66000,2.3975,594
66020,2.3751,594.18
66040,2.4171,594.36
66060,2.3687,594.54
66080,2.3724,594.72
66100,2.3774,594.9
66120,2.3849,595.08
66140,2.3652,595.26
66160,2.3768,595.44
66180,2.392,595.62
66200,2.3871,595.8
66220,2.3725,595.98
66240,2.3466,596.16
66260,2.3636,596.34
66300,2.3619,596.7
66320,2.4016,596.88
66340,2.4015,597.06
66360,2.3873,597.24
66380,2.3922,597.42
66400,2.3829,597.6
66420,2.3906,597.78
66440,2.3843,597.96
66460,2.3708,598.14
66480,2.346,598.32
66500,2.3921,598.5
66520,2.3796,598.68
66540,2.3666,598.86
66560,2.3675,599.04
66580,2.3594,599.22
66600,2.33,599.4
66620,2.3474,599.58
66640,2.3566,599.76
66660,2.3968,599.94
66680,2.3776,600.12
66700,2.3358,600.3
66720,2.3385,600.48
66740,2.335,600.66
66760,2.3324,600.84
66780,2.3564,601.02
66800,2.3527,601.2
66820,2.3585,601.38
66840,2.3614,601.56
66860,2.3871,601.74
66880,2.4007,601.92
66900,2.3592,602.1
66920,2.3655,602.28
66940,2.3601,602.46
66960,2.387,602.64
66980,2.372,602.82
67000,2.37,603
67020,2.3683,603.18
67040,2.3794,603.36
67060,2.3957,603.54
67080,2.3883,603.72
67100,2.3828,603.9
67120,2.365,604.08
67140,2.3652,604.26
67160,2.3911,604.44
67180,2.3778,604.62
67200,2.3924,604.8
67220,2.3792,604.98
67240,2.3881,605.16
67260,2.3981,605.34
67280,2.3964,605.52
67320,2.3766,605.88
67340,2.3737,606.06
67360,2.3932,606.24
67380,2.4244,606.42
67400,2.3669,606.6
67420,2.3787,606.78
67440,2.4066,606.96
67460,2.3873,607.14
67480,2.3964,607.32
67500,2.3727,607.5
67520,2.3454,607.68
67540,2.4089,607.86
67560,2.4313,608.04
67580,2.4034,608.22
67600,2.3972,608.4
67620,2.3813,608.58
67640,2.3706,608.76
67660,2.355,608.94
67680,2.3515,609.12
67700,2.3263,609.3
67720,2.373,609.48
67740,2.3728,609.66
67760,2.3743,609.84
67780,2.3715,610.02
67800,2.3456,610.2
67820,2.3799,610.38
67840,2.3565,610.56
67860,2.3683,610.74
67880,2.3923,610.92
67900,2.3543,611.1
67920,2.3517,611.28
67940,2.3871,611.46
67960,2.3712,611.64
67980,2.3567,611.82
68000,2.3657,612
68020,2.3671,612.18
68040,2.3351,612.36
68060,2.3566,612.54
68080,2.3925,612.72
68100,2.3737,612.9
68120,2.3326,613.08
68140,2.3552,613.26
68160,2.3615,613.44
68180,2.3619,613.62
68200,2.3334,613.8
68220,2.3646,613.98
68240,2.3953,614.16
68260,2.3913,614.34
68280,2.3755,614.52
68300,2.3903,614.7
68340,2.397,615.06
68360,2.3771,615.24
68380,2.3664,615.42
68400,2.3728,615.6
68420,2.389,615.78
68440,2.364,615.96
68460,2.3254,616.14
68480,2.363,616.32
68500,2.3808,616.5
68520,2.3936,616.68
68540,2.3511,616.86
68560,2.3971,617.04
68580,2.3928,617.22
68600,2.3984,617.4
68620,2.3912,617.58
68640,2.3917,617.76
68660,2.4152,617.94
68680,2.419,618.12
68700,2.3782,618.3
68720,2.3571,618.48
68740,2.4115,618.66
68760,2.411,618.84
68780,2.3582,619.02
68800,2.3797,619.2
68820,2.4067,619.38
68840,2.4199,619.56
68860,2.3848,619.74
68880,2.3718,619.92
68900,2.374,620.1
68920,2.3786,620.28
68940,2.3837,620.46
68960,2.359,620.64
68980,2.3653,620.82
69000,2.3944,621
69020,2.3888,621.18
69040,2.3994,621.36
69060,2.3619,621.54
69080,2.3552,621.72
69100,2.366,621.9
69120,2.3904,622.08
69140,2.3734,622.26
69160,2.3459,622.44
69180,2.3647,622.62
69200,2.3585,622.8
69220,2.3607,622.98
69240,2.3504,623.16
69260,2.3655,623.34
69280,2.3508,623.52
69300,2.3553,623.7
69320,2.3775,623.88
69360,2.3851,624.24
69380,2.3567,624.42
69400,2.3338,624.6
69420,2.3402,624.78
69440,2.3602,624.96
69460,2.3988,625.14
69480,2.3862,625.32
69500,2.3871,625.5
69520,2.3859,625.68
69540,2.3957,625.86
69560,2.3837,626.04
69580,2.3709,626.22
69600,2.3861,626.4
69620,2.3879,626.58
69640,2.366,626.76
69660,2.3335,626.94
69680,2.3564,627.12
69700,2.3684,627.3
69720,2.3646,627.48
69740,2.3582,627.66
69760,2.3761,627.84
69780,2.4011,628.02
69800,2.3803,628.2
69820,2.3547,628.38
69840,2.3537,628.56
69860,2.3362,628.74
69880,2.3683,628.92
69900,2.3828,629.1
69920,2.3504,629.28
69940,2.3625,629.46
69960,2.361,629.64
69980,2.3644,629.82
70000,2.3503,630
70020,2.3332,630.18
70040,2.3293,630.36
70060,2.3365,630.54
70080,2.3205,630.72
70100,2.3219,630.9
70120,2.3281,631.08
70140,2.3368,631.26
70160,2.365,631.44
70180,2.3782,631.62
70200,2.3788,631.8
70220,2.3957,631.98
70240,2.338,632.16
70260,2.3326,632.34
70280,2.3508,632.52
70300,2.3779,632.7
70320,2.3453,632.88
70340,2.3513,633.06
70380,2.3838,633.42
70400,2.3972,633.6
70420,2.3917,633.78
70440,2.3869,633.96
70460,2.3666,634.14
70480,2.3716,634.32
70500,2.3986,634.5
70520,2.3297,634.68
70540,2.3376,634.86
70560,2.3898,635.04
70580,2.4129,635.22
70600,2.3512,635.4
70620,2.3537,635.58
70640,2.3807,635.76
70660,2.3585,635.94
70680,2.3689,636.12
70700,2.3808,636.3
70720,2.3212,636.48
70740,2.3462,636.66
70760,2.3576,636.84
70780,2.3698,637.02
70800,2.3737,637.2
70820,2.3768,637.38
70840,2.3799,637.56
70860,2.3576,637.74
70880,2.336,637.92
70900,2.3569,638.1
70920,2.3412,638.28
70940,2.3722,638.46
70960,2.3908,638.64
70980,2.3955,638.82
71000,2.3855,639
71020,2.3385,639.18
71040,2.3377,639.36
71060,2.3801,639.54
71080,2.3653,639.72
71100,2.3367,639.9
71120,2.3137,640.08
71140,2.3479,640.26
71160,2.3771,640.44
71180,2.3971,640.62
71200,2.3958,640.8
71220,2.3685,640.98
71240,2.3481,641.16
71260,2.3412,641.34
71280,2.3237,641.52
71300,2.3249,641.7
71320,2.3733,641.88
71340,2.3692,642.06
71360,2.3401,642.24
71400,2.3491,642.6
71420,2.3461,642.78
71440,2.3906,642.96
71460,2.3923,643.14
71480,2.3618,643.32
71500,2.3803,643.5
71520,2.3442,643.68
71540,2.356,643.86
71560,2.376,644.04
71580,2.3645,644.22
71600,2.3501,644.4
71620,2.3693,644.58
71640,2.384,644.76
71660,2.3548,644.94
71680,2.3398,645.12
71700,2.35,645.3
71720,2.3595,645.48
71740,2.3547,645.66
71760,2.3125,645.84
71780,2.3336,646.02
71800,2.3614,646.2
71820,2.3523,646.38
71840,2.3399,646.56
71860,2.3473,646.74
71880,2.3588,646.92
71900,2.348,647.1
71920,2.3383,647.28
71940,2.4041,647.46
71960,2.3885,647.64
71980,2.3384,647.82
72000,2.3239,648
72020,2.3605,648.18
72040,2.3871,648.36
72060,2.3544,648.54
72080,2.3577,648.72
72100,2.3907,648.9
72120,2.4154,649.08
72140,2.361,649.26
72160,2.3728,649.44
72180,2.3612,649.62
72200,2.3359,649.8
72220,2.3519,649.98
72240,2.3701,650.16
72260,2.3596,650.34
72280,2.3698,650.52
72300,2.3173,650.7
72320,2.3536,650.88
72340,2.3336,651.06
72360,2.3569,651.24
72380,2.3946,651.42
72420,2.3702,651.78
72440,2.3654,651.96
72460,2.3385,652.14
72480,2.328,652.32
72500,2.3595,652.5
72520,2.3616,652.68
72540,2.3947,652.86
72560,2.4026,653.04
72580,2.3964,653.22
72600,2.3749,653.4
72620,2.3465,653.58
72640,2.3297,653.76
72660,2.331,653.94
72680,2.3329,654.12
72700,2.342,654.3
72720,2.3217,654.48
72740,2.3768,654.66
72760,2.3621,654.84
72780,2.3468,655.02
72800,2.3474,655.2
72820,2.3222,655.38
72840,2.3252,655.56
72860,2.3305,655.74
72880,2.3206,655.92
72900,2.3403,656.1
72920,2.3222,656.28
72940,2.3285,656.46
72960,2.3596,656.64
72980,2.3653,656.82
73000,2.3726,657
73020,2.379,657.18
73040,2.3594,657.36
73060,2.3447,657.54
73080,2.3292,657.72
73100,2.3501,657.9
73120,2.3263,658.08
73140,2.3237,658.26
73160,2.3433,658.44
73180,2.3595,658.62
73200,2.3513,658.8
73220,2.3576,658.98
73240,2.3165,659.16
73260,2.313,659.34
73280,2.3273,659.52
73300,2.3023,659.7
73320,2.3055,659.88
73340,2.3148,660.06
73360,2.3215,660.24
73380,2.325,660.42
73400,2.362,660.6
73440,2.3573,660.96
73460,2.363,661.14
73480,2.3819,661.32
73500,2.38,661.5
73520,2.3481,661.68
73540,2.3366,661.86
73560,2.3412,662.04
73580,2.3221,662.22
73600,2.308,662.4
73620,2.3776,662.58
73640,2.35,662.76
73660,2.3378,662.94
73680,2.3212,663.12
73700,2.3243,663.3
73720,2.381,663.48
73740,2.3792,663.66
73760,2.3384,663.84
73780,2.3182,664.02
73800,2.3362,664.2
73820,2.3737,664.38
73840,2.3513,664.56
73860,2.3515,664.74
73880,2.3501,664.92
73900,2.3605,665.1
73920,2.3556,665.28
73940,2.332,665.46
73960,2.3446,665.64
73980,2.3361,665.82
74000,2.3552,666
74020,2.3454,666.18
74040,2.322,666.36
74060,2.3186,666.54
74080,2.3507,666.72
74100,2.3538,666.9
74120,2.2965,667.08
74140,2.3167,667.26
74160,2.358,667.44
74180,2.3851,667.62
74200,2.3818,667.8
74220,2.3433,667.98
74240,2.3416,668.16
74260,2.3139,668.34
74280,2.2999,668.52
74300,2.3379,668.7
74320,2.3185,668.88
74340,2.3029,669.06
74360,2.336,669.24
74380,2.3533,669.42
74400,2.3624,669.6
74420,2.3183,669.78
74460,2.3017,670.14
74480,2.3411,670.32
74500,2.3725,670.5
74520,2.353,670.68
74540,2.3098,670.86
74560,2.3595,671.04
74580,2.3257,671.22
74600,2.3251,671.4
74620,2.3573,671.58
74640,2.3188,671.76
74660,2.3447,671.94
74680,2.3363,672.12
74700,2.3244,672.3
74720,2.3499,672.48
74740,2.3221,672.66
74760,2.3586,672.84
74780,2.3471,673.02
74800,2.3793,673.2
74820,2.3657,673.38
74840,2.3412,673.56
74860,2.3201,673.74
74880,2.3396,673.92
74900,2.3502,674.1
74920,2.3036,674.28
74940,2.3456,674.46
74960,2.3587,674.64
74980,2.3638,674.82
75000,2.3647,675
75020,2.3588,675.18
75040,2.3733,675.36
75060,2.3693,675.54
75080,2.3746,675.72
75100,2.3713,675.9
75120,2.3673,676.08
75140,2.3407,676.26
75160,2.3717,676.44
75180,2.3722,676.62
75200,2.3706,676.8
75220,2.3655,676.98
75240,2.3652,677.16
75260,2.3583,677.34
75280,2.3904,677.52
75300,2.375,677.7
75320,2.3587,677.88
75340,2.3105,678.06
75360,2.3464,678.24
75380,2.3526,678.42
75400,2.3214,678.6
75420,2.3436,678.78
75440,2.3319,678.96
75480,2.2898,679.32
75500,2.3682,679.5
75520,2.3337,679.68
75540,2.3064,679.86
75560,2.3473,680.04
75580,2.3617,680.22
75600,2.3309,680.4
75620,2.3508,680.58
75640,2.3564,680.76
75660,2.3551,680.94
75680,2.3561,681.12
75700,2.3179,681.3
75720,2.3313,681.48
75740,2.3446,681.66
75760,2.35,681.84
75780,2.3099,682.02
75800,2.3544,682.2
75820,2.3625,682.38
75840,2.3289,682.56
75860,2.3574,682.74
75880,2.3296,682.92
75900,2.335,683.1
75920,2.3664,683.28
75940,2.3783,683.46
75960,2.3184,683.64
75980,2.3538,683.82
76000,2.332,684
76020,2.363,684.18
76040,2.3585,684.36
76060,2.3837,684.54
76080,2.3437,684.72
76100,2.348,684.9
76120,2.3271,685.08
76140,2.3505,685.26
76160,2.3502,685.44
76180,2.3701,685.62
76200,2.3779,685.8
76220,2.3477,685.98
76240,2.3443,686.16
76260,2.3601,686.34
76280,2.3555,686.52
76300,2.3361,686.7
76320,2.3262,686.88
76340,2.3359,687.06
76360,2.3329,687.24
76380,2.3255,687.42
76400,2.3764,687.6
76420,2.3648,687.78
76440,2.3258,687.96
76460,2.3169,688.14
76500,2.334,688.5
76520,2.3697,688.68
76540,2.3155,688.86
76560,2.3434,689.04
76580,2.3206,689.22
76600,2.3292,689.4
76620,2.3366,689.58
76640,2.3466,689.76
76660,2.3401,689.94
76680,2.3314,690.12
76700,2.3288,690.3
76720,2.3385,690.48
76740,2.3759,690.66
76760,2.3837,690.84
76780,2.3695,691.02
76800,2.3928,691.2
76820,2.3678,691.38
76840,2.3698,691.56
76860,2.3425,691.74
76880,2.3047,691.92
76900,2.3617,692.1
76920,2.383,692.28
76940,2.3923,692.46
76960,2.389,692.64
76980,2.3773,692.82
77000,2.3506,693
77020,2.3295,693.18
77040,2.3251,693.36
77060,2.3282,693.54
77080,2.3498,693.72
77100,2.3833,693.9
77120,2.3399,694.08
77140,2.3246,694.26
77160,2.3601,694.44
77180,2.3795,694.62
77200,2.3605,694.8
77220,2.3138,694.98
77240,2.3192,695.16
77260,2.3271,695.34
77280,2.3481,695.52
77300,2.3219,695.7
77320,2.3271,695.88
77340,2.3631,696.06
77360,2.3402,696.24
77380,2.3121,696.42
77400,2.3378,696.6
77420,2.3215,696.78
77440,2.2964,696.96
77460,2.3158,697.14
77480,2.3242,697.32
77520,2.3395,697.68
77540,2.3435,697.86
77560,2.3472,698.04
77580,2.3338,698.22
77600,2.3598,698.4
77620,2.3496,698.58
77640,2.3411,698.76
77660,2.3746,698.94
77680,2.3518,699.12
77700,2.3545,699.3
77720,2.3594,699.48
77740,2.3069,699.66
77760,2.3213,699.84
77780,2.3272,700.02
77800,2.35,700.2
77820,2.3619,700.38
77840,2.2942,700.56
77860,2.2937,700.74
77880,2.3385,700.92
77900,2.3561,701.1
77920,2.3169,701.28
77940,2.369,701.46
77960,2.3831,701.64
77980,2.383,701.82
78000,2.3772,702
78020,2.3443,702.18
78040,2.3659,702.36
78060,2.3581,702.54
78080,2.3636,702.72
78100,2.3747,702.9
78120,2.3687,703.08
78140,2.3495,703.26
78160,2.3474,703.44
78180,2.3282,703.62
78200,2.3439,703.8
78220,2.3146,703.98
78240,2.3361,704.16
78260,2.337,704.34
78280,2.319,704.52
78300,2.3405,704.7
78320,2.3317,704.88
78340,2.3339,705.06
78360,2.3398,705.24
78380,2.3691,705.42
78400,2.3556,705.6
78420,2.3366,705.78
78440,2.3235,705.96
78460,2.341,706.14
78480,2.3451,706.32
78500,2.3336,706.5
78540,2.3497,706.86
78560,2.3663,707.04
78580,2.3505,707.22
78600,2.318,707.4
78620,2.3133,707.58
78640,2.3457,707.76
78660,2.342,707.94
78680,2.3516,708.12
78700,2.3435,708.3
78720,2.3333,708.48
78740,2.3174,708.66
78760,2.3499,708.84
78780,2.341,709.02
78800,2.3711,709.2
78820,2.3734,709.38
78840,2.3747,709.56
78860,2.3832,709.74
78880,2.3938,709.92
78900,2.3855,710.1
78920,2.4088,710.28
78940,2.398,710.46
78960,2.3749,710.64
78980,2.3744,710.82
79000,2.3509,711
79020,2.3912,711.18
79040,2.3319,711.36
79060,2.3398,711.54
79080,2.3566,711.72
79100,2.3379,711.9
79120,2.3485,712.08
79140,2.3577,712.26
79160,2.3648,712.44
79180,2.3488,712.62
79200,2.3478,712.8
79220,2.3524,712.98
79240,2.372,713.16
79260,2.4019,713.34
79280,2.3747,713.52
79300,2.364,713.7
79320,2.3629,713.88
79340,2.3578,714.06
79360,2.3737,714.24
79380,2.3653,714.42
79400,2.331,714.6
79420,2.3122,714.78
79440,2.3471,714.96
79460,2.355,715.14
79480,2.349,715.32
79500,2.3296,715.5
79520,2.3217,715.68
79560,2.3479,716.04
79580,2.3271,716.22
79600,2.3528,716.4
79620,2.3554,716.58
79640,2.3252,716.76
79660,2.3706,716.94
79680,2.3506,717.12
79700,2.3226,717.3
79720,2.3307,717.48
79740,2.3073,717.66
79760,2.3132,717.84
79780,2.3542,718.02
79800,2.3569,718.2
79820,2.3588,718.38
79840,2.3677,718.56
79860,2.3556,718.74
79880,2.3637,718.92
79900,2.3659,719.1
79920,2.3656,719.28
79940,2.3572,719.46
79960,2.3325,719.64
79980,2.3359,719.82
80000,2.3655,720
80020,2.3633,720.18
80040,2.3409,720.36
80060,2.3048,720.54
80080,2.3357,720.72
80100,2.3226,720.9
80120,2.3664,721.08
80140,2.3881,721.26
80160,2.3778,721.44
80180,2.3937,721.62
80200,2.3804,721.8
80220,2.4069,721.98
80240,2.3988,722.16
80260,2.3773,722.34
80280,2.3589,722.52
80300,2.3633,722.7
80320,2.3314,722.88
80340,2.3629,723.06
80360,2.4005,723.24
80380,2.4009,723.42
80400,2.406,723.6
80420,2.3675,723.78
80440,2.3291,723.96
80460,2.3297,724.14
80480,2.3372,724.32
80500,2.3517,724.5
80520,2.3649,724.68
80540,2.3448,724.86
80580,2.3517,725.22
80600,2.355,725.4
80620,2.3749,725.58
80640,2.3825,725.76
80660,2.3995,725.94
80680,2.3512,726.12
80700,2.3179,726.3
80720,2.3422,726.48
80740,2.3843,726.66
80760,2.3631,726.84
80780,2.3709,727.02
80800,2.3672,727.2
80820,2.3863,727.38
80840,2.3523,727.56
80860,2.3578,727.74
80880,2.3715,727.92
80900,2.3613,728.1
80920,2.3818,728.28
80940,2.4006,728.46
80960,2.3919,728.64
80980,2.3504,728.82
81000,2.3365,729
81020,2.3395,729.18
81040,2.3441,729.36
81060,2.382,729.54
81080,2.3768,729.72
81100,2.3592,729.9
81120,2.353,730.08
81140,2.3428,730.26
81160,2.3527,730.44
81180,2.3575,730.62
81200,2.3635,730.8
81220,2.326,730.98
81240,2.3403,731.16
81260,2.3348,731.34
81280,2.3408,731.52
81300,2.3254,731.7
81320,2.3398,731.88
81340,2.3381,732.06
81360,2.3024,732.24
81380,2.3126,732.42
81400,2.3142,732.6
81420,2.3197,732.78
81440,2.3291,732.96
81460,2.3233,733.14
81480,2.3148,733.32
81500,2.2884,733.5
81520,2.3268,733.68
81540,2.2927,733.86
81560,2.3009,734.04
81600,2.3558,734.4
81620,2.3193,734.58
81640,2.3075,734.76
81660,2.3193,734.94
81680,2.3297,735.12
81700,2.3253,735.3
81720,2.3718,735.48
81740,2.3724,735.66
81760,2.3748,735.84
81780,2.3461,736.02
81800,2.3382,736.2
81820,2.3212,736.38
81840,2.3452,736.56
81860,2.3373,736.74
81880,2.2986,736.92
81900,2.3075,737.1
81920,2.3294,737.28
81940,2.3663,737.46
81960,2.3694,737.64
81980,2.3562,737.82
82000,2.3394,738
82020,2.3151,738.18
82040,2.3486,738.36
82060,2.3332,738.54
82080,2.342,738.72
82100,2.3519,738.9
82120,2.3134,739.08
82140,2.343,739.26
82160,2.3328,739.44
82180,2.3497,739.62
82200,2.3452,739.8
82220,2.3096,739.98
82240,2.286,740.16
82260,2.2866,740.34
82280,2.3053,740.52
82300,2.3117,740.7
82320,2.3106,740.88
82340,2.2976,741.06
82360,2.3583,741.24
82380,2.3528,741.42
82400,2.3305,741.6
82420,2.3184,741.78
82440,2.335,741.96
82460,2.356,742.14
82480,2.3339,742.32
82500,2.3356,742.5
82520,2.3525,742.68
82540,2.3097,742.86
82560,2.287,743.04
82580,2.3082,743.22
82620,2.3353,743.58
82640,2.3404,743.76
82660,2.3584,743.94
82680,2.3148,744.12
82700,2.3447,744.3
82720,2.3309,744.48
82740,2.3143,744.66
82760,2.3705,744.84
82780,2.3079,745.02
82800,2.3118,745.2
82820,2.3147,745.38
82840,2.3362,745.56
82860,2.3057,745.74
82880,2.3477,745.92
82900,2.3268,746.1
82920,2.3258,746.28
82940,2.3247,746.46
82960,2.3566,746.64
82980,2.3359,746.82
83000,2.3128,747
83020,2.3285,747.18
83040,2.3432,747.36
83060,2.3372,747.54
83080,2.335,747.72
83100,2.3268,747.9
83120,2.3528,748.08
83140,2.3428,748.26
83160,2.3323,748.44
83180,2.3575,748.62
83200,2.3478,748.8
83220,2.3401,748.98
83240,2.3312,749.16
83260,2.3205,749.34
83280,2.3464,749.52
83300,2.305,749.7
83320,2.3204,749.88
83340,2.3442,750.06
83360,2.291,750.24
83380,2.3021,750.42
83400,2.3192,750.6
83420,2.3537,750.78
83440,2.3206,750.96
83460,2.3076,751.14
83480,2.3178,751.32
83500,2.3072,751.5
83520,2.3438,751.68
83540,2.3359,751.86
83560,2.3239,752.04
83580,2.3655,752.22
83600,2.3761,752.4
83640,2.3536,752.76
83660,2.3617,752.94
83680,2.3631,753.12
83700,2.3586,753.3
83720,2.3257,753.48
83740,2.3111,753.66
83760,2.3066,753.84
83780,2.3056,754.02
83800,2.3176,754.2
83820,2.3206,754.38
83840,2.3502,754.56
83860,2.364,754.74
83880,2.35,754.92
83900,2.3428,755.1
83920,2.3311,755.28
83940,2.3473,755.46
83960,2.3474,755.64
83980,2.3072,755.82
84000,2.3453,756
84020,2.345,756.18
84040,2.3579,756.36
84060,2.3129,756.54
84080,2.332,756.72
84100,2.3586,756.9
84120,2.3884,757.08
84140,2.3789,757.26
84160,2.3694,757.44
84180,2.3567,757.62
84200,2.3374,757.8
84220,2.3183,757.98
84240,2.3587,758.16
84260,2.353,758.34
84280,2.3704,758.52
84300,2.3583,758.7
84320,2.3653,758.88
84340,2.3234,759.06
84360,2.3433,759.24
84380,2.3533,759.42
84400,2.3496,759.6
84420,2.3163,759.78
84440,2.3089,759.96
84460,2.3157,760.14
84480,2.3543,760.32
84500,2.3381,760.5
84520,2.3041,760.68
84540,2.3026,760.86
84560,2.3214,761.04
84580,2.35,761.22
84600,2.3501,761.4
84620,2.3527,761.58
84660,2.3592,761.94
84680,2.3518,762.12
84700,2.3526,762.3
84720,2.3113,762.48
84740,2.2928,762.66
84760,2.3452,762.84
84780,2.3219,763.02
84800,2.3046,763.2
84820,2.3119,763.38
84840,2.3124,763.56
84860,2.3543,763.74
84880,2.3244,763.92
84900,2.31,764.1
84920,2.3223,764.28
84940,2.3367,764.46
84960,2.3409,764.64
84980,2.3781,764.82
85000,2.3412,765
85020,2.3632,765.18
85040,2.3332,765.36
85060,2.3469,765.54
85080,2.3477,765.72
85100,2.3435,765.9
85120,2.3171,766.08
85140,2.3066,766.26
85160,2.3224,766.44
85180,2.3565,766.62
85200,2.3473,766.8
85220,2.3374,766.98
85240,2.2904,767.16
85260,2.3423,767.34
85280,2.327,767.52
85300,2.2985,767.7
85320,2.3435,767.88
85340,2.3474,768.06
85360,2.3176,768.24
85380,2.3422,768.42
85400,2.3628,768.6
85420,2.3249,768.78
85440,2.3241,768.96
85460,2.3468,769.14
85480,2.3641,769.32
85500,2.3544,769.5
85520,2.3024,769.68
85540,2.3327,769.86
85560,2.3342,770.04
85580,2.3703,770.22
85600,2.3821,770.4
85620,2.3571,770.58
85640,2.3527,770.76
85680,2.3315,771.12
85700,2.3445,771.3
85720,2.3524,771.48
85740,2.3497,771.66
85760,2.3931,771.84
85780,2.367,772.02
85800,2.3643,772.2
85820,2.361,772.38
85840,2.3742,772.56
85860,2.3795,772.74
85880,2.383,772.92
85900,2.3613,773.1
85920,2.3548,773.28
85940,2.3646,773.46
85960,2.3487,773.64
85980,2.3381,773.82
86000,2.3648,774
86020,2.341,774.18
86040,2.3206,774.36
86060,2.3521,774.54
86080,2.3194,774.72
86100,2.319,774.9
86120,2.3349,775.08
86140,2.3416,775.26
86160,2.3366,775.44
86180,2.3085,775.62
86200,2.3243,775.8
86220,2.3082,775.98
86240,2.2916,776.16
86260,2.3009,776.34
86280,2.3021,776.52
86300,2.2919,776.7
86320,2.3164,776.88
86340,2.2962,777.06
86360,2.295,777.24
86380,2.3041,777.42
86400,2.3626,777.6
86420,2.3425,777.78
86440,2.2983,777.96
86460,2.2905,778.14
86480,2.286,778.32
86500,2.3012,778.5
86520,2.3375,778.68
86540,2.3733,778.86
86560,2.3761,779.04
86580,2.3819,779.22
86600,2.3362,779.4
86620,2.308,779.58
86640,2.289,779.76
86660,2.2964,779.94
86700,2.3453,780.3
86720,2.3178,780.48
86740,2.3136,780.66
86760,2.3564,780.84
86780,2.3144,781.02
86800,2.3396,781.2
86820,2.3417,781.38
86840,2.3228,781.56
86860,2.3694,781.74
86880,2.3521,781.92
86900,2.3396,782.1
86920,2.3481,782.28
86940,2.3296,782.46
86960,2.3418,782.64
86980,2.35,782.82
87000,2.3433,783
87020,2.3359,783.18
87040,2.3081,783.36
87060,2.3162,783.54
87080,2.2743,783.72
87100,2.3068,783.9
87120,2.3446,784.08
87140,2.3587,784.26
87160,2.3344,784.44
87180,2.3388,784.62
87200,2.3051,784.8
87220,2.3273,784.98
87240,2.3274,785.16
87260,2.3456,785.34
87280,2.3326,785.52
87300,2.3163,785.7
87320,2.3358,785.88
87340,2.3331,786.06
87360,2.3144,786.24
87380,2.2996,786.42
87400,2.3301,786.6
87420,2.3172,786.78
87440,2.3197,786.96
87460,2.3923,787.14
87480,2.3806,787.32
87500,2.3648,787.5
87520,2.3388,787.68
87540,2.3541,787.86
87560,2.3613,788.04
87580,2.3434,788.22
87600,2.3241,788.4
87620,2.3329,788.58
87640,2.3508,788.76
87660,2.3507,788.94
87680,2.3365,789.12
87720,2.3274,789.48
87740,2.2999,789.66
87760,2.3628,789.84
87780,2.312,790.02
87800,2.3088,790.2
87820,2.3261,790.38
87840,2.3369,790.56
87860,2.3271,790.74
87880,2.3249,790.92
87900,2.3412,791.1
87920,2.3388,791.28
87940,2.3183,791.46
87960,2.3262,791.64
87980,2.3218,791.82
88000,2.3526,792
88020,2.3575,792.18
88040,2.3492,792.36
88060,2.3392,792.54
88080,2.3536,792.72
88100,2.3512,792.9
88120,2.3203,793.08
88140,2.3116,793.26
88160,2.3034,793.44
88180,2.3146,793.62
88200,2.3275,793.8
88220,2.3121,793.98
88240,2.3259,794.16
88260,2.307,794.34
88280,2.3359,794.52
88300,2.3147,794.7
88320,2.3127,794.88
88340,2.3039,795.06
88360,2.3013,795.24
88380,2.3308,795.42
88400,2.3292,795.6
88420,2.3208,795.78
88440,2.308,795.96
88460,2.3069,796.14
88480,2.3418,796.32
88500,2.2897,796.5
88520,2.306,796.68
88540,2.358,796.86
88560,2.3217,797.04
88580,2.2821,797.22
88600,2.3012,797.4
88620,2.3335,797.58
88640,2.3238,797.76
88660,2.3187,797.94
88680,2.3311,798.12
88700,2.3068,798.3
88740,2.3247,798.66
88760,2.2863,798.84
88780,2.2952,799.02
88800,2.3092,799.2
88820,2.3464,799.38
88840,2.3079,799.56
88860,2.3047,799.74
88880,2.3361,799.92
88900,2.2984,800.1
88920,2.3176,800.28
88940,2.3498,800.46
88960,2.322,800.64
88980,2.2975,800.82
89000,2.3108,801
89020,2.3646,801.18
89040,2.3496,801.36
89060,2.3096,801.54
89080,2.2927,801.72
89100,2.338,801.9
89120,2.3386,802.08
89140,2.3406,802.26
89160,2.3407,802.44
89180,2.3625,802.62
89200,2.3264,802.8
89220,2.3476,802.98
89240,2.343,803.16
89260,2.3427,803.34
89280,2.3596,803.52
89300,2.3356,803.7
89320,2.3222,803.88
89340,2.3272,804.06
89360,2.3112,804.24
89380,2.3152,804.42
89400,2.3615,804.6
89420,2.3418,804.78
89440,2.3511,804.96
89460,2.3875,805.14
89480,2.3712,805.32
89500,2.3514,805.5
89520,2.3424,805.68
89540,2.3365,805.86
89560,2.3496,806.04
89580,2.3283,806.22
89600,2.3052,806.4
89620,2.2966,806.58
89640,2.346,806.76
89660,2.3346,806.94
89680,2.3288,807.12
89700,2.3533,807.3
89720,2.3399,807.48
89760,2.3426,807.84
89780,2.3493,808.02
89800,2.3452,808.2
89820,2.3303,808.38
89840,2.3336,808.56
89860,2.336,808.74
89880,2.3091,808.92
89900,2.3241,809.1
89920,2.3496,809.28
89940,2.3765,809.46
89960,2.34,809.64
89980,2.3251,809.82
90000,2.3157,810
90020,2.3178,810.18
90040,2.3299,810.36
90060,2.349,810.54
90080,2.36,810.72
90100,2.3474,810.9
90120,2.3414,811.08
90140,2.3703,811.26
90160,2.3519,811.44
90180,2.3448,811.62
90200,2.3584,811.8
90220,2.3172,811.98
90240,2.3433,812.16
90260,2.361,812.34
90280,2.3631,812.52
90300,2.333,812.7
90320,2.3029,812.88
90340,2.349,813.06
90360,2.3318,813.24
90380,2.3429,813.42
90400,2.3232,813.6
90420,2.3217,813.78
90440,2.3561,813.96
90460,2.3159,814.14
90480,2.3004,814.32
90500,2.3319,814.5
90520,2.3283,814.68
90540,2.3406,814.86
90560,2.329,815.04
90580,2.3307,815.22
90600,2.3211,815.4
90620,2.3222,815.58
90640,2.2969,815.76
90660,2.3081,815.94
90680,2.3037,816.12
90700,2.3288,816.3
90720,2.3299,816.48
90740,2.3038,816.66
90780,2.3547,817.02
90800,2.3387,817.2
90820,2.3543,817.38
90840,2.3539,817.56
90860,2.3491,817.74
90880,2.3336,817.92
90900,2.3034,818.1
90920,2.3214,818.28
90940,2.3437,818.46
90960,2.341,818.64
90980,2.3304,818.82
91000,2.3339,819
91020,2.3452,819.18
91040,2.363,819.36
91060,2.3411,819.54
91080,2.319,819.72
91100,2.337,819.9
91120,2.3451,820.08
91140,2.3525,820.26
91160,2.3308,820.44
91180,2.2896,820.62
91200,2.3235,820.8
91220,2.3354,820.98
91240,2.2948,821.16
91260,2.3114,821.34
91280,2.3501,821.52
91300,2.3521,821.7
91320,2.3277,821.88
91340,2.3108,822.06
91360,2.3505,822.24
91380,2.3108,822.42
91400,2.3067,822.6
91420,2.304,822.78
91440,2.3175,822.96
91460,2.3243,823.14
91480,2.2922,823.32
91500,2.2754,823.5
91520,2.3183,823.68
91540,2.3468,823.86
91560,2.3429,824.04
91580,2.3561,824.22
91600,2.3272,824.4
91620,2.3241,824.58
91640,2.302,824.76
91660,2.3118,824.94
91680,2.3006,825.12
91700,2.2994,825.3
91720,2.3236,825.48
91740,2.3216,825.66
91760,2.3148,825.84
91800,2.2896,826.2
91820,2.3191,826.38
91840,2.3179,826.56
91860,2.2802,826.74
91880,2.282,826.92
91900,2.3351,827.1
91920,2.3503,827.28
91940,2.3276,827.46
91960,2.3177,827.64
91980,2.313,827.82
92000,2.3483,828
92020,2.344,828.18
92040,2.3462,828.36
92060,2.3515,828.54
92080,2.3533,828.72
92100,2.3203,828.9
92120,2.3329,829.08
92140,2.3405,829.26
92160,2.3477,829.44
92180,2.341,829.62
92200,2.3618,829.8
92220,2.3822,829.98
92240,2.3685,830.16
92260,2.356,830.34
92280,2.3765,830.52
92300,2.3446,830.7
92320,2.341,830.88
92340,2.3784,831.06
92360,2.3775,831.24
92380,2.3612,831.42
92400,2.3879,831.6
92420,2.379,831.78
92440,2.3648,831.96
92460,2.3415,832.14
92480,2.3774,832.32
92500,2.3867,832.5
92520,2.3349,832.68
92540,2.3186,832.86
92560,2.3308,833.04
92580,2.3358,833.22
92600,2.3457,833.4
92620,2.3441,833.58
92640,2.3757,833.76
92660,2.3814,833.94
92680,2.3563,834.12
92700,2.3725,834.3
92720,2.3589,834.48
92740,2.3605,834.66
92760,2.3701,834.84
92780,2.3554,835.02
92820,2.3479,835.38
92840,2.3394,835.56
92860,2.3622,835.74
92880,2.3458,835.92
92900,2.3605,836.1
92920,2.3656,836.28
92940,2.3926,836.46
92960,2.3453,836.64
92980,2.3659,836.82
93000,2.3755,837
93020,2.3592,837.18
93040,2.3698,837.36
93060,2.3633,837.54
93080,2.3914,837.72
93100,2.3281,837.9
93120,2.3065,838.08
93140,2.3035,838.26
93160,2.385,838.44
93180,2.3673,838.62
93200,2.3505,838.8
93220,2.3488,838.98
93240,2.3851,839.16
93260,2.3338,839.34
93280,2.3391,839.52
93300,2.3388,839.7
93320,2.3368,839.88
93340,2.356,840.06
93360,2.3729,840.24
93380,2.3786,840.42
93400,2.38,840.6
93420,2.3841,840.78
93440,2.3891,840.96
93460,2.3582,841.14
93480,2.3528,841.32
93500,2.3856,841.5
93520,2.38,841.68
93540,2.3727,841.86
93560,2.3999,842.04
93580,2.3877,842.22
93600,2.3834,842.4
93620,2.3724,842.58
93640,2.3883,842.76
93660,2.3536,842.94
93680,2.3226,843.12
93700,2.3406,843.3
93720,2.3441,843.48
93740,2.3363,843.66
93760,2.3532,843.84
93780,2.3495,844.02
93800,2.3647,844.2
93840,2.3851,844.56
93860,2.3464,844.74
93880,2.3513,844.92
93900,2.3479,845.1
93920,2.3271,845.28
93940,2.3285,845.46
93960,2.3417,845.64
93980,2.2812,845.82
94000,2.2983,846
94020,2.3136,846.18
94040,2.3651,846.36
94060,2.3692,846.54
94080,2.307,846.72
94100,2.3069,846.9
94120,2.3425,847.08
94140,2.3143,847.26
94160,2.3194,847.44
94180,2.3223,847.62
94200,2.333,847.8
94220,2.3416,847.98
94240,2.2958,848.16
94260,2.2857,848.34
94280,2.3285,848.52
94300,2.3543,848.7
94320,2.362,848.88
94340,2.344,849.06
94360,2.2875,849.24
94380,2.3327,849.42
94400,2.3203,849.6
94420,2.3148,849.78
94440,2.3432,849.96
94460,2.2949,850.14
94480,2.3042,850.32
94500,2.3036,850.5
94520,2.2944,850.68
94540,2.325,850.86
94560,2.3382,851.04
94580,2.3524,851.22
94600,2.3195,851.4
94620,2.3116,851.58
94640,2.3113,851.76
94660,2.3287,851.94
94680,2.3458,852.12
94700,2.3442,852.3
94720,2.3545,852.48
94740,2.3534,852.66
94760,2.3339,852.84
94780,2.3232,853.02
94800,2.317,853.2
94820,2.3162,853.38
94860,2.3062,853.74
94880,2.2968,853.92
94900,2.3129,854.1
94920,2.3008,854.28
94940,2.3425,854.46
94960,2.3404,854.64
94980,2.3245,854.82
95000,2.2705,855
95020,2.2857,855.18
95040,2.3338,855.36
95060,2.3334,855.54
95080,2.3241,855.72
95100,2.3338,855.9
95120,2.3293,856.08
95140,2.3626,856.26
95160,2.3533,856.44
95180,2.3536,856.62
95200,2.3709,856.8
95220,2.3683,856.98
95240,2.3514,857.16
95260,2.3086,857.34
95280,2.302,857.52
95300,2.3161,857.7
95320,2.3184,857.88
95340,2.3437,858.06
95360,2.36,858.24
95380,2.3409,858.42
95400,2.3811,858.6
95420,2.3466,858.78
95440,2.3639,858.96
95460,2.3707,859.14
95480,2.3479,859.32
95500,2.351,859.5
95520,2.3708,859.68
95540,2.336,859.86
95560,2.3652,860.04
95580,2.3188,860.22
95600,2.3307,860.4
95620,2.3583,860.58
95640,2.373,860.76
95660,2.3524,860.94
95680,2.3396,861.12
95700,2.3759,861.3
95720,2.3645,861.48
95740,2.3101,861.66
95760,2.3001,861.84
95780,2.3637,862.02
95800,2.3815,862.2
95820,2.3723,862.38
95840,2.3375,862.56
95880,2.3333,862.92
95900,2.3443,863.1
95920,2.3583,863.28
95940,2.3616,863.46
95960,2.3413,863.64
95980,2.3316,863.82
96000,2.3142,864
96020,2.306,864.18
96040,2.3453,864.36
96060,2.3201,864.54
96080,2.2948,864.72
96100,2.3118,864.9
96120,2.2797,865.08
96140,2.2947,865.26
96160,2.3065,865.44
96180,2.278,865.62
96200,2.3121,865.8
96220,2.3232,865.98
96240,2.3248,866.16
96260,2.3261,866.34
96280,2.3164,866.52
96300,2.3407,866.7
96320,2.3499,866.88
96340,2.2958,867.06
96360,2.2839,867.24
96380,2.279,867.42
96400,2.3278,867.6
96420,2.3193,867.78
96440,2.3184,867.96
96460,2.3153,868.14
96480,2.3372,868.32
96500,2.3169,868.5
96520,2.3052,868.68
96540,2.34,868.86
96560,2.3511,869.04
96580,2.3626,869.22
96600,2.3406,869.4
96620,2.3265,869.58
96640,2.3457,869.76
96660,2.3087,869.94
96680,2.3219,870.12
96700,2.3407,870.3
96720,2.2922,870.48
96740,2.2942,870.66
96760,2.3199,870.84
96780,2.3764,871.02
96800,2.3511,871.2
96820,2.3616,871.38
96840,2.3566,871.56
96860,2.3452,871.74
96900,2.3514,872.1
96920,2.3583,872.28
96940,2.3437,872.46
96960,2.3661,872.64
96980,2.3513,872.82
97000,2.3188,873
97020,2.3385,873.18
97040,2.3518,873.36
97060,2.3606,873.54
97080,2.3367,873.72
97100,2.3304,873.9
97120,2.3198,874.08
97140,2.3479,874.26
97160,2.3516,874.44
97180,2.3492,874.62
97200,2.3439,874.8
97220,2.3432,874.98
97240,2.3829,875.16
97260,2.3893,875.34
97280,2.366,875.52
97300,2.373,875.7
97320,2.3892,875.88
97340,2.3853,876.06
97360,2.3894,876.24
97380,2.4193,876.42
97400,2.3952,876.6
97420,2.3926,876.78
97440,2.3789,876.96
97460,2.3622,877.14
97480,2.3719,877.32
97500,2.3663,877.5
97520,2.3554,877.68
97540,2.3826,877.86
97560,2.3891,878.04
97580,2.378,878.22
97600,2.3721,878.4
97620,2.3475,878.58
97640,2.3882,878.76
97660,2.3838,878.94
97680,2.3593,879.12
97700,2.3661,879.3
97720,2.3657,879.48
97740,2.3678,879.66
97760,2.3595,879.84
97780,2.3803,880.02
97800,2.3744,880.2
97820,2.366,880.38
97840,2.3635,880.56
97860,2.3893,880.74
97880,2.3804,880.92
97920,2.3644,881.28
97940,2.3727,881.46
97960,2.3643,881.64
97980,2.3601,881.82
98000,2.3544,882
98020,2.3746,882.18
98040,2.3672,882.36
98060,2.3413,882.54
98080,2.3518,882.72
98100,2.3567,882.9
98120,2.3881,883.08
98140,2.3706,883.26
98160,2.3591,883.44
98180,2.3654,883.62
98200,2.3545,883.8
98220,2.3391,883.98
98240,2.3709,884.16
98260,2.3579,884.34
98280,2.3227,884.52
98300,2.3244,884.7
98320,2.2975,884.88
98340,2.3431,885.06
98360,2.3334,885.24
98380,2.3313,885.42
98400,2.3126,885.6
98420,2.3042,885.78
98440,2.3261,885.96
98460,2.3068,886.14
98480,2.3105,886.32
98500,2.3297,886.5
98520,2.3414,886.68
98540,2.337,886.86
98560,2.3437,887.04
98580,2.3139,887.22
98600,2.2812,887.4
98620,2.329,887.58
98640,2.3336,887.76
98660,2.3248,887.94
98680,2.3102,888.12
98700,2.3309,888.3
98720,2.3391,888.48
98740,2.3219,888.66
98760,2.3184,888.84
98780,2.3328,889.02
98800,2.3456,889.2
98820,2.3296,889.38
98840,2.3204,889.56
98860,2.3296,889.74
98880,2.316,889.92
98900,2.3147,890.1
98940,2.2782,890.46
98960,2.3099,890.64
98980,2.3415,890.82
99000,2.3149,891
99020,2.3086,891.18
99040,2.3416,891.36
99060,2.3544,891.54
99080,2.3008,891.72
99100,2.3025,891.9
99120,2.2713,892.08
99140,2.331,892.26
99160,2.3726,892.44
99180,2.3313,892.62
99200,2.3244,892.8
99220,2.3055,892.98
99240,2.3121,893.16
99260,2.3291,893.34
99280,2.3439,893.52
99300,2.3094,893.7
99320,2.296,893.88
99340,2.3362,894.06
99360,2.3561,894.24
99380,2.3093,894.42
99400,2.2954,894.6
99420,2.2941,894.78
99440,2.3343,894.96
99460,2.3277,895.14
99480,2.3318,895.32
99500,2.2989,895.5
99520,2.3482,895.68
99540,2.3552,895.86
99560,2.3462,896.04
99580,2.3465,896.22
99600,2.3431,896.4
99620,2.3572,896.58
99640,2.3432,896.76
99660,2.2936,896.94
99680,2.3044,897.12
99700,2.3362,897.3
99720,2.324,897.48
99740,2.3201,897.66
99760,2.3022,897.84
99780,2.3267,898.02
99800,2.3173,898.2
99820,2.2898,898.38
99840,2.3163,898.56
99860,2.3141,898.74
99880,2.2916,898.92
99900,2.3043,899.1
99920,2.3294,899.28
99960,2.3096,899.64
99980,2.3359,899.82
100000,2.3218,900
100020,2.3484,900.18
100040,2.3338,900.36
100060,2.3167,900.54
100080,2.2982,900.72
100100,2.2944,900.9
100120,2.2939,901.08
100140,2.3063,901.26
100160,2.322,901.44
100180,2.3451,901.62
100200,2.3486,901.8
100220,2.3185,901.98
100240,2.3066,902.16
100260,2.3265,902.34
100280,2.2793,902.52
100300,2.2988,902.7
100320,2.2882,902.88
100340,2.2992,903.06
100360,2.3218,903.24
100380,2.3239,903.42
100400,2.3106,903.6
100420,2.2855,903.78
100440,2.2956,903.96
100460,2.3185,904.14
100480,2.3137,904.32
100500,2.3191,904.5
100520,2.2964,904.68
100540,2.3044,904.86
100560,2.3001,905.04
100580,2.356,905.22
100600,2.3092,905.4
100620,2.3136,905.58
100640,2.3113,905.76
100660,2.3189,905.94
100680,2.3191,906.12
100700,2.3375,906.3
100720,2.3104,906.48
100740,2.3149,906.66
100760,2.3198,906.84
100780,2.3075,907.02
100800,2.3122,907.2
100820,2.3195,907.38
100840,2.3565,907.56
100860,2.3529,907.74
100880,2.349,907.92
100900,2.3132,908.1
100920,2.3456,908.28
100940,2.3462,908.46
100980,2.3474,908.82
101000,2.3256,909
101020,2.3277,909.18
101040,2.3739,909.36
101060,2.3266,909.54
101080,2.3497,909.72
101100,2.3502,909.9
101120,2.3289,910.08
101140,2.3228,910.26
101160,2.334,910.44
101180,2.3274,910.62
101200,2.3557,910.8
101220,2.3398,910.98
101240,2.3302,911.16
101260,2.3317,911.34
101280,2.3433,911.52
101300,2.3498,911.7
101320,2.362,911.88
101340,2.328,912.06
101360,2.3104,912.24
101380,2.3356,912.42
101400,2.3203,912.6
101420,2.3054,912.78
101440,2.3311,912.96
101460,2.3355,913.14
101480,2.3107,913.32
101500,2.2993,913.5
101520,2.2873,913.68
101540,2.3293,913.86
101560,2.2817,914.04
101580,2.2982,914.22
101600,2.3243,914.4
101620,2.2995,914.58
101640,2.3084,914.76
101660,2.3231,914.94
101680,2.3197,915.12
101700,2.3156,915.3
101720,2.3086,915.48
101740,2.3103,915.66
101760,2.3196,915.84
101780,2.3294,916.02
101800,2.3342,916.2
101820,2.3311,916.38
101840,2.2953,916.56
101860,2.3241,916.74
101880,2.3235,916.92
101900,2.2931,917.1
101920,2.3019,917.28
101940,2.3241,917.46
101960,2.3079,917.64
102000,2.3064,918
102020,2.3025,918.18
102040,2.2865,918.36
102060,2.3072,918.54
102080,2.3107,918.72
102100,2.3312,918.9
102120,2.3203,919.08
102140,2.3181,919.26
102160,2.3252,919.44
102180,2.3263,919.62
102200,2.3132,919.8
102220,2.3118,919.98
102240,2.3346,920.16
102260,2.3183,920.34
102280,2.2969,920.52
102300,2.2798,920.7
102320,2.3088,920.88
102340,2.3021,921.06
102360,2.2855,921.24
102380,2.295,921.42
102400,2.2789,921.6
102420,2.3084,921.78
102440,2.32,921.96
102460,2.2865,922.14
102480,2.305,922.32
102500,2.3211,922.5
102520,2.2771,922.68
102540,2.2807,922.86
102560,2.3208,923.04
102580,2.3244,923.22
102600,2.3134,923.4
102620,2.264,923.58
102640,2.3356,923.76
102660,2.3201,923.94
102680,2.2833,924.12
102700,2.299,924.3
102720,2.2969,924.48
102740,2.3091,924.66
102760,2.303,924.84
102780,2.319,925.02
102800,2.3197,925.2
102820,2.2768,925.38
102840,2.2853,925.56
102860,2.3136,925.74
102880,2.3213,925.92
102900,2.3181,926.1
102920,2.3422,926.28
102940,2.3172,926.46
102960,2.2916,926.64
102980,2.271,926.82
103020,2.293,927.18
103040,2.3463,927.36
103060,2.3102,927.54
103080,2.2965,927.72
103100,2.2932,927.9
103120,2.2955,928.08
103140,2.2643,928.26
103160,2.2774,928.44
103180,2.3176,928.62
103200,2.3328,928.8
103220,2.3063,928.98
103240,2.2998,929.16
103260,2.3091,929.34
103280,2.3246,929.52
103300,2.3277,929.7
103320,2.3214,929.88
103340,2.3384,930.06
103360,2.331,930.24
103380,2.3446,930.42
103400,2.348,930.6
103420,2.351,930.78
103440,2.3208,930.96
103460,2.3107,931.14
103480,2.3134,931.32
103500,2.3074,931.5
103520,2.3187,931.68
103540,2.3022,931.86
103560,2.3247,932.04
103580,2.2918,932.22
103600,2.2937,932.4
103620,2.3313,932.58
103640,2.3491,932.76
103660,2.3232,932.94
103680,2.2968,933.12
103700,2.3341,933.3
103720,2.3302,933.48
103740,2.2988,933.66
103760,2.3187,933.84
103780,2.3004,934.02
103800,2.303,934.2
103820,2.3439,934.38
103840,2.3861,934.56
103860,2.3994,934.74
103880,2.3519,934.92
103900,2.3285,935.1
103920,2.3585,935.28
103940,2.3496,935.46
103960,2.3621,935.64
103980,2.3444,935.82
104000,2.345,936
104040,2.3524,936.36
104060,2.3265,936.54
104080,2.3341,936.72
104100,2.3493,936.9
104120,2.3655,937.08
104140,2.3634,937.26
104160,2.3596,937.44
104180,2.3401,937.62
104200,2.334,937.8
104220,2.3022,937.98
104240,2.325,938.16
104260,2.3344,938.34
104280,2.3132,938.52
104300,2.3068,938.7
104320,2.3148,938.88
104340,2.333,939.06
104360,2.3507,939.24
104380,2.3372,939.42
104400,2.3202,939.6
104420,2.3632,939.78
104440,2.3456,939.96
104460,2.3098,940.14
104480,2.3219,940.32
104500,2.3182,940.5
104520,2.3188,940.68
104540,2.3364,940.86
104560,2.3646,941.04
104580,2.3178,941.22
104600,2.2607,941.4
104620,2.3041,941.58
104640,2.3195,941.76
104660,2.3145,941.94
104680,2.3275,942.12
104700,2.3214,942.3
104720,2.3014,942.48
104740,2.2864,942.66
104760,2.3066,942.84
104780,2.306,943.02
104800,2.2594,943.2
104820,2.2767,943.38
104840,2.2897,943.56
104860,2.3155,943.74
104880,2.3079,943.92
104900,2.3304,944.1
104920,2.3072,944.28
104940,2.2995,944.46
104960,2.2859,944.64
104980,2.2837,944.82
105000,2.2938,945
105020,2.3074,945.18
105060,2.3293,945.54
105080,2.3166,945.72
105100,2.3223,945.9
105120,2.3572,946.08
105140,2.3691,946.26
105160,2.3585,946.44
105180,2.3148,946.62
105200,2.3308,946.8
105220,2.3737,946.98
105240,2.3351,947.16
105260,2.3341,947.34
105280,2.3673,947.52
105300,2.3696,947.7
105320,2.3701,947.88
105340,2.3432,948.06
105360,2.3351,948.24
105380,2.35,948.42
105400,2.358,948.6
105420,2.342,948.78
105440,2.3263,948.96
105460,2.3472,949.14
105480,2.3359,949.32
105500,2.3546,949.5
105520,2.3327,949.68
105540,2.2961,949.86
105560,2.3116,950.04
105580,2.328,950.22
105600,2.324,950.4
105620,2.2992,950.58
105640,2.3089,950.76
105660,2.3465,950.94
105680,2.338,951.12
105700,2.3439,951.3
105720,2.3341,951.48
105740,2.3129,951.66
105760,2.3313,951.84
105780,2.3309,952.02
105800,2.3177,952.2
105820,2.3414,952.38
105840,2.3471,952.56
105860,2.3489,952.74
105880,2.3358,952.92
105900,2.3326,953.1
105920,2.3268,953.28
105940,2.3259,953.46
105960,2.3239,953.64
105980,2.3181,953.82
106000,2.3585,954
106020,2.3253,954.18
106040,2.3272,954.36
106080,2.294,954.72
106100,2.3544,954.9
106120,2.3649,955.08
106140,2.3492,955.26
106160,2.3384,955.44
106180,2.3029,955.62
106200,2.2894,955.8
106220,2.3442,955.98
106240,2.3419,956.16
106260,2.314,956.34
106280,2.3149,956.52
106300,2.3385,956.7
106320,2.3268,956.88
106340,2.2984,957.06
106360,2.3107,957.24
106380,2.2854,957.42
106400,2.2979,957.6
106420,2.3491,957.78
106440,2.3568,957.96
106460,2.3326,958.14
106480,2.3282,958.32
106500,2.3533,958.5
106520,2.3711,958.68
106540,2.3467,958.86
106560,2.3508,959.04
106580,2.3216,959.22
106600,2.328,959.4
106620,2.3639,959.58
106640,2.3729,959.76
106660,2.3518,959.94
106680,2.3729,960.12
106700,2.3684,960.3
106720,2.3669,960.48
106740,2.3509,960.66
106760,2.3652,960.84
106780,2.3259,961.02
106800,2.3273,961.2
106820,2.3429,961.38
106840,2.3443,961.56
106860,2.3749,961.74
106880,2.3522,961.92
106900,2.3581,962.1
106920,2.3691,962.28
106940,2.3802,962.46
106960,2.3447,962.64
106980,2.3047,962.82
107000,2.3164,963
107020,2.3059,963.18
107040,2.2954,963.36
107060,2.3013,963.54
107100,2.2927,963.9
107120,2.3061,964.08
107140,2.3015,964.26
107160,2.2787,964.44
107180,2.2895,964.62
107200,2.3073,964.8
107220,2.3169,964.98
107240,2.2689,965.16
107260,2.3031,965.34
107280,2.3259,965.52
107300,2.3256,965.7
107320,2.3174,965.88
107340,2.3367,966.06
107360,2.3417,966.24
107380,2.3219,966.42
107400,2.3182,966.6
107420,2.2808,966.78
107440,2.2628,966.96
107460,2.3082,967.14
107480,2.3047,967.32
107500,2.3046,967.5
107520,2.3138,967.68
107540,2.2889,967.86
107560,2.3075,968.04
107580,2.3123,968.22
107600,2.3211,968.4
107620,2.3006,968.58
107640,2.3401,968.76
107660,2.3562,968.94
107680,2.3353,969.12
107700,2.3504,969.3
107720,2.3405,969.48
107740,2.3451,969.66
107760,2.3084,969.84
107780,2.3125,970.02
107800,2.3433,970.2
107820,2.3374,970.38
107840,2.3158,970.56
107860,2.3362,970.74
107880,2.34,970.92
107900,2.3222,971.1
107920,2.3081,971.28
107940,2.3618,971.46
107960,2.3402,971.64
107980,2.3179,971.82
108000,2.3242,972
108020,2.3281,972.18
108040,2.3152,972.36
108060,2.3414,972.54
108080,2.3193,972.72
108120,2.3035,973.08
108140,2.3069,973.26
108160,2.3367,973.44
108180,2.3356,973.62
108200,2.3162,973.8
108220,2.2977,973.98
108240,2.3162,974.16
108260,2.3044,974.34
108280,2.3085,974.52
108300,2.289,974.7
108320,2.2655,974.88
108340,2.3229,975.06
108360,2.3186,975.24
108380,2.327,975.42
108400,2.2743,975.6
108420,2.2792,975.78
108440,2.2902,975.96
108460,2.3086,976.14
108480,2.3126,976.32
108500,2.2644,976.5
108520,2.299,976.68
108540,2.3012,976.86
108560,2.3204,977.04
108580,2.2922,977.22
108600,2.2781,977.4
108620,2.268,977.58
108640,2.3055,977.76
108660,2.2815,977.94
108680,2.2977,978.12
108700,2.3032,978.3
108720,2.3043,978.48
108740,2.3035,978.66
108760,2.2732,978.84
108780,2.2757,979.02
108800,2.2863,979.2
108820,2.283,979.38
108840,2.3225,979.56
108860,2.3095,979.74
108880,2.3159,979.92
108900,2.295,980.1
108920,2.2787,980.28
108940,2.2991,980.46
108960,2.3147,980.64
108980,2.2902,980.82
109000,2.3124,981
109020,2.3003,981.18
109040,2.2875,981.36
109060,2.316,981.54
109080,2.3003,981.72
109100,2.2786,981.9
109140,2.2652,982.26
109160,2.316,982.44
109180,2.3281,982.62
109200,2.2967,982.8
109220,2.3108,982.98
109240,2.3084,983.16
109260,2.3211,983.34
109280,2.3006,983.52
109300,2.2906,983.7
109320,2.2913,983.88
109340,2.3043,984.06
109360,2.3143,984.24
109380,2.2965,984.42
109400,2.2614,984.6
109420,2.3201,984.78
109440,2.3211,984.96
109460,2.3513,985.14
109480,2.2995,985.32
109500,2.3113,985.5
109520,2.2985,985.68
109540,2.303,985.86
109560,2.3439,986.04
109580,2.352,986.22
109600,2.365,986.4
109620,2.333,986.58
109640,2.3545,986.76
109660,2.3491,986.94
109680,2.3214,987.12
109700,2.3388,987.3
109720,2.3706,987.48
109740,2.3355,987.66
109760,2.3498,987.84
109780,2.3268,988.02
109800,2.3266,988.2
109820,2.3316,988.38
109840,2.342,988.56
109860,2.3388,988.74
109880,2.3323,988.92
109900,2.2896,989.1
109920,2.3358,989.28
109940,2.3341,989.46
109960,2.3462,989.64
109980,2.331,989.82
110000,2.3534,990
110020,2.3105,990.18
110040,2.3375,990.36
110060,2.3494,990.54
110080,2.3529,990.72
110100,2.3253,990.9
110120,2.3311,991.08
110160,2.3237,991.44
110180,2.3493,991.62
110200,2.3279,991.8
110220,2.3098,991.98
110240,2.2993,992.16
110260,2.2806,992.34
110280,2.3254,992.52
110300,2.3308,992.7
110320,2.307,992.88
110340,2.3205,993.06
110360,2.2806,993.24
110380,2.2877,993.42
110400,2.2894,993.6
110420,2.3029,993.78
110440,2.3162,993.96
110460,2.3139,994.14
110480,2.3468,994.32
110500,2.2624,994.5
110520,2.3033,994.68
110540,2.2939,994.86
110560,2.2971,995.04
110580,2.2735,995.22
110600,2.2725,995.4
110620,2.2907,995.58
110640,2.2698,995.76
110660,2.2917,995.94
110680,2.3091,996.12
110700,2.3114,996.3
110720,2.2929,996.48
110740,2.2882,996.66
110760,2.3087,996.84
110780,2.3298,997.02
110800,2.3257,997.2
110820,2.3377,997.38
110840,2.2625,997.56
110860,2.2882,997.74
110880,2.3214,997.92
110900,2.3171,998.1
110920,2.3177,998.28
110940,2.3105,998.46
110960,2.3413,998.64
110980,2.3208,998.82
111000,2.2982,999
111020,2.3139,999.18
111040,2.2978,999.36
111060,2.3068,999.54
111080,2.3178,999.72
111100,2.3312,999.9
111120,2.2984,1000.08
111140,2.3128,1000.26
111180,2.3037,1000.62
111200,2.296,1000.8
111220,2.3335,1000.98
111240,2.3001,1001.16
111260,2.2716,1001.34
111280,2.3104,1001.52
111300,2.2969,1001.7
111320,2.2742,1001.88
111340,2.2827,1002.06
111360,2.3078,1002.24
111380,2.312,1002.42
111400,2.3367,1002.6
111420,2.3368,1002.78
111440,2.3076,1002.96
111460,2.306,1003.14
111480,2.3403,1003.32
111500,2.3371,1003.5
111520,2.3456,1003.68
111540,2.3427,1003.86
111560,2.3137,1004.04
111580,2.3404,1004.22
111600,2.3462,1004.4
111620,2.3403,1004.58
111640,2.3471,1004.76
111660,2.337,1004.94
111680,2.3571,1005.12
111700,2.3147,1005.3
111720,2.3426,1005.48
111740,2.3774,1005.66
111760,2.3518,1005.84
111780,2.324,1006.02
111800,2.3769,1006.2
111820,2.3545,1006.38
111840,2.3473,1006.56
111860,2.3538,1006.74
111880,2.373,1006.92
111900,2.304,1007.1
111920,2.2913,1007.28
111940,2.324,1007.46
111960,2.2729,1007.64
111980,2.2609,1007.82
112000,2.3351,1008
112020,2.3266,1008.18
112040,2.327,1008.36
112060,2.3228,1008.54
112080,2.3286,1008.72
112100,2.2889,1008.9
112120,2.2788,1009.08
112140,2.3162,1009.26
112160,2.2744,1009.44
112200,2.2861,1009.8
112220,2.3339,1009.98
112240,2.3284,1010.16
112260,2.3035,1010.34
112280,2.2992,1010.52
112300,2.3145,1010.7
112320,2.339,1010.88
112340,2.3081,1011.06
112360,2.33,1011.24
112380,2.2772,1011.42
112400,2.2959,1011.6
112420,2.3131,1011.78
112440,2.2997,1011.96
112460,2.3108,1012.14
112480,2.2921,1012.32
112500,2.2843,1012.5
112520,2.3316,1012.68
112540,2.3308,1012.86
112560,2.342,1013.04
112580,2.3043,1013.22
112600,2.2931,1013.4
112620,2.276,1013.58
112640,2.2964,1013.76
112660,2.318,1013.94
112680,2.3156,1014.12
112700,2.3165,1014.3
112720,2.3457,1014.48
112740,2.3475,1014.66
112760,2.2983,1014.84
112780,2.3477,1015.02
112800,2.3129,1015.2
112820,2.3423,1015.38
112840,2.3163,1015.56
112860,2.3567,1015.74
112880,2.3378,1015.92
112900,2.3201,1016.1
112920,2.341,1016.28
112940,2.3385,1016.46
112960,2.3452,1016.64
112980,2.392,1016.82
113000,2.3539,1017
113020,2.338,1017.18
113040,2.3397,1017.36
113060,2.3563,1017.54
113080,2.3623,1017.72
113100,2.3375,1017.9
113120,2.3032,1018.08
113140,2.3357,1018.26
113160,2.3116,1018.44
113180,2.3143,1018.62
113220,2.3127,1018.98
113240,2.2757,1019.16
113260,2.3186,1019.34
113280,2.3221,1019.52
113300,2.3437,1019.7
113320,2.3178,1019.88
113340,2.3206,1020.06
113360,2.3333,1020.24
113380,2.3182,1020.42
113400,2.3197,1020.6
113420,2.2889,1020.78
113440,2.3019,1020.96
113460,2.3187,1021.14
113480,2.3184,1021.32
113500,2.3299,1021.5
113520,2.3075,1021.68
113540,2.3324,1021.86
113560,2.3489,1022.04
113580,2.3186,1022.22
113600,2.2938,1022.4
113620,2.3104,1022.58
113640,2.3265,1022.76
113660,2.3324,1022.94
113680,2.3273,1023.12
113700,2.3432,1023.3
113720,2.3126,1023.48
113740,2.289,1023.66
113760,2.3058,1023.84
113780,2.2861,1024.02
113800,2.3363,1024.2
113820,2.3446,1024.38
113840,2.3328,1024.56
113860,2.31,1024.74
113880,2.2977,1024.92
113900,2.3045,1025.1
113920,2.3431,1025.28
113940,2.3263,1025.46
113960,2.3156,1025.64
113980,2.3053,1025.82
114000,2.3319,1026
114020,2.2984,1026.18
114040,2.2977,1026.36
114060,2.2754,1026.54
114080,2.2852,1026.72
114100,2.3014,1026.9
114120,2.2708,1027.08
114140,2.2837,1027.26
114160,2.2956,1027.44
114180,2.2504,1027.62
114200,2.2713,1027.8
114240,2.2973,1028.16
114260,2.3043,1028.34
114280,2.2958,1028.52
114300,2.3063,1028.7
114320,2.2841,1028.88
114340,2.2856,1029.06
114360,2.2935,1029.24
114380,2.3063,1029.42
114400,2.3007,1029.6
114420,2.2988,1029.78
114440,2.3164,1029.96
114460,2.3088,1030.14
114480,2.3074,1030.32
114500,2.3104,1030.5
114520,2.2791,1030.68
114540,2.357,1030.86
114560,2.3427,1031.04
114580,2.3299,1031.22
114600,2.3106,1031.4
114620,2.3484,1031.58
114640,2.3402,1031.76
114660,2.3461,1031.94
114680,2.3442,1032.12
114700,2.3508,1032.3
114720,2.3459,1032.48
114740,2.3011,1032.66
114760,2.3116,1032.84
114780,2.3154,1033.02
114800,2.2869,1033.2
114820,2.2776,1033.38
114840,2.3029,1033.56
114860,2.3127,1033.74
114880,2.2773,1033.92
114900,2.2717,1034.1
114920,2.2831,1034.28
114940,2.289,1034.46
114960,2.3052,1034.64
114980,2.3059,1034.82
115000,2.3026,1035
115020,2.3147,1035.18
115040,2.3218,1035.36
115060,2.3298,1035.54
115080,2.2656,1035.72
115100,2.3049,1035.9
115120,2.2898,1036.08
115140,2.315,1036.26
115160,2.3243,1036.44
115180,2.3144,1036.62
115200,2.2717,1036.8
115220,2.3038,1036.98
115260,2.2706,1037.34
115280,2.273,1037.52
115300,2.2857,1037.7
115320,2.2972,1037.88
115340,2.2895,1038.06
115360,2.2736,1038.24
115380,2.2789,1038.42
115400,2.2896,1038.6
115420,2.2765,1038.78
115440,2.2726,1038.96
115460,2.2923,1039.14
115480,2.3034,1039.32
115500,2.2838,1039.5
115520,2.2745,1039.68
115540,2.2778,1039.86
115560,2.306,1040.04
115580,2.3121,1040.22
115600,2.3276,1040.4
115620,2.3348,1040.58
115640,2.3322,1040.76
115660,2.2935,1040.94
115680,2.2716,1041.12
115700,2.2986,1041.3
115720,2.3187,1041.48
115740,2.3126,1041.66
115760,2.3219,1041.84
115780,2.338,1042.02
115800,2.2866,1042.2
115820,2.2918,1042.38
115840,2.3015,1042.56
115860,2.2982,1042.74
115880,2.3208,1042.92
115900,2.2981,1043.1
115920,2.2918,1043.28
115940,2.3001,1043.46
115960,2.3094,1043.64
115980,2.3154,1043.82
116000,2.2754,1044
116020,2.2687,1044.18
116040,2.3246,1044.36
116060,2.3437,1044.54
116080,2.3043,1044.72
116100,2.3328,1044.9
116120,2.3538,1045.08
116140,2.3352,1045.26
116160,2.3288,1045.44
116180,2.3139,1045.62
116200,2.2869,1045.8
116220,2.3008,1045.98
116240,2.3147,1046.16
116280,2.2952,1046.52
116300,2.3214,1046.7
116320,2.2871,1046.88
116340,2.3099,1047.06
116360,2.3536,1047.24
116380,2.3399,1047.42
116400,2.3375,1047.6
116420,2.3273,1047.78
116440,2.3162,1047.96
116460,2.2983,1048.14
116480,2.3183,1048.32
116500,2.2983,1048.5
116520,2.2891,1048.68
116540,2.3112,1048.86
116560,2.3018,1049.04
116580,2.2869,1049.22
116600,2.3309,1049.4
116620,2.3145,1049.58
116640,2.3048,1049.76
116660,2.3332,1049.94
116680,2.3158,1050.12
116700,2.3128,1050.3
116720,2.3346,1050.48
116740,2.3619,1050.66
116760,2.3548,1050.84
116780,2.3232,1051.02
116800,2.3452,1051.2
116820,2.3323,1051.38
116840,2.3447,1051.56
116860,2.3277,1051.74
116880,2.3716,1051.92
116900,2.3146,1052.1
116920,2.3227,1052.28
116940,2.308,1052.46
116960,2.2831,1052.64
116980,2.2645,1052.82
117000,2.2723,1053
117020,2.3315,1053.18
117040,2.3165,1053.36
117060,2.2948,1053.54
117080,2.2843,1053.72
117100,2.2856,1053.9
117120,2.2832,1054.08
117140,2.2719,1054.26
117160,2.2685,1054.44
117180,2.3057,1054.62
117200,2.3128,1054.8
117220,2.2977,1054.98
117240,2.2715,1055.16
117260,2.2833,1055.34
117300,2.3179,1055.7
117320,2.2798,1055.88
117340,2.2882,1056.06
117360,2.3356,1056.24
117380,2.309,1056.42
117400,2.3097,1056.6
117420,2.2842,1056.78
117440,2.2837,1056.96
117460,2.2905,1057.14
117480,2.3177,1057.32
117500,2.3155,1057.5
117520,2.27,1057.68
117540,2.2875,1057.86
117560,2.276,1058.04
117580,2.2973,1058.22
117600,2.3383,1058.4
117620,2.3403,1058.58
117640,2.3474,1058.76
117660,2.3042,1058.94
117680,2.3126,1059.12
117700,2.3153,1059.3
117720,2.3346,1059.48
117740,2.3281,1059.66
117760,2.331,1059.84
117780,2.3085,1060.02
117800,2.3183,1060.2
117820,2.3179,1060.38
117840,2.3252,1060.56
117860,2.3332,1060.74
117880,2.311,1060.92
117900,2.3156,1061.1
117920,2.3213,1061.28
117940,2.3008,1061.46
117960,2.29,1061.64
117980,2.3165,1061.82
118000,2.2776,1062
118020,2.3042,1062.18
118040,2.3359,1062.36
118060,2.3344,1062.54
118080,2.3365,1062.72
118100,2.3508,1062.9
118120,2.3193,1063.08
118140,2.3131,1063.26
118160,2.3262,1063.44
118180,2.3342,1063.62
118200,2.2989,1063.8
118220,2.2838,1063.98
118240,2.3064,1064.16
118260,2.3231,1064.34
118280,2.3227,1064.52
118320,2.3286,1064.88
118340,2.3191,1065.06
118360,2.2686,1065.24
118380,2.2554,1065.42
118400,2.2758,1065.6
118420,2.2862,1065.78
118440,2.3144,1065.96
118460,2.3366,1066.14
118480,2.3191,1066.32
118500,2.2751,1066.5
118520,2.2906,1066.68
118540,2.2754,1066.86
118560,2.2892,1067.04
118580,2.3026,1067.22
118600,2.31,1067.4
118620,2.3232,1067.58
118640,2.3192,1067.76
118660,2.3076,1067.94
118680,2.2998,1068.12
118700,2.3133,1068.3
118720,2.3016,1068.48
118740,2.3164,1068.66
118760,2.2911,1068.84
118780,2.2898,1069.02
118800,2.2947,1069.2
118820,2.2887,1069.38
118840,2.2716,1069.56
118860,2.3053,1069.74
118880,2.3204,1069.92
118900,2.3237,1070.1
118920,2.3055,1070.28
118940,2.2964,1070.46
118960,2.2508,1070.64
118980,2.2843,1070.82
119000,2.3048,1071
119020,2.3003,1071.18
119040,2.282,1071.36
119060,2.283,1071.54
119080,2.2817,1071.72
119100,2.2883,1071.9
119120,2.2995,1072.08
119140,2.3219,1072.26
119160,2.3077,1072.44
119180,2.323,1072.62
119200,2.3108,1072.8
119220,2.3305,1072.98
119240,2.3246,1073.16
119260,2.2779,1073.34
119280,2.344,1073.52
119300,2.3157,1073.7
119340,2.3132,1074.06
119360,2.2922,1074.24
119380,2.2949,1074.42
119400,2.3023,1074.6
119420,2.3142,1074.78
119440,2.2755,1074.96
119460,2.2706,1075.14
119480,2.2731,1075.32
119500,2.3088,1075.5
119520,2.2858,1075.68
119540,2.2589,1075.86
119560,2.3184,1076.04
119580,2.3354,1076.22
119600,2.3291,1076.4
119620,2.2919,1076.58
119640,2.2924,1076.76
119660,2.2775,1076.94
119680,2.3033,1077.12
119700,2.3182,1077.3
119720,2.2893,1077.48
119740,2.2685,1077.66
119760,2.3125,1077.84
119780,2.3095,1078.02
119800,2.3004,1078.2
119820,2.3194,1078.38
119840,2.3158,1078.56
119860,2.303,1078.74
119880,2.2698,1078.92
119900,2.2632,1079.1
119920,2.2745,1079.28
119940,2.3054,1079.46
119960,2.2785,1079.64
119980,2.3023,1079.82
120000,2.2835,1080
120020,2.2758,1080.18
120040,2.2692,1080.36
120060,2.2844,1080.54
120080,2.3459,1080.72
120100,2.3307,1080.9
120120,2.2989,1081.08
120140,2.288,1081.26
120160,2.2671,1081.44
120180,2.2707,1081.62
120200,2.2741,1081.8
120220,2.322,1081.98
120240,2.3403,1082.16
120260,2.3166,1082.34
120280,2.3185,1082.52
120300,2.3135,1082.7
120320,2.2885,1082.88
120360,2.2985,1083.24
120380,2.2866,1083.42
120400,2.3145,1083.6
120420,2.3232,1083.78
120440,2.3077,1083.96
120460,2.3203,1084.14
120480,2.3439,1084.32
120500,2.3126,1084.5
120520,2.3028,1084.68
120540,2.304,1084.86
120560,2.3171,1085.04
120580,2.3245,1085.22
120600,2.3145,1085.4
120620,2.3322,1085.58
120640,2.3011,1085.76
120660,2.3268,1085.94
120680,2.3207,1086.12
120700,2.2845,1086.3
120720,2.3212,1086.48
120740,2.3042,1086.66
120760,2.266,1086.84
120780,2.3034,1087.02
120800,2.2995,1087.2
120820,2.3034,1087.38
120840,2.3034,1087.56
120860,2.31,1087.74
120880,2.3133,1087.92
120900,2.2989,1088.1
120920,2.3042,1088.28
120940,2.2977,1088.46
120960,2.2721,1088.64
120980,2.303,1088.82
121000,2.3225,1089
121020,2.3345,1089.18
121040,2.3032,1089.36
121060,2.284,1089.54
121080,2.3038,1089.72
121100,2.2949,1089.9
121120,2.3288,1090.08
121140,2.3296,1090.26
121160,2.2945,1090.44
121180,2.3114,1090.62
121200,2.2829,1090.8
121220,2.2805,1090.98
121240,2.2891,1091.16
121260,2.3028,1091.34
121280,2.3205,1091.52
121300,2.3278,1091.7
121320,2.3317,1091.88
121340,2.3047,1092.06
121380,2.3144,1092.42
121400,2.299,1092.6
121420,2.3108,1092.78
121440,2.3182,1092.96
121460,2.325,1093.14
121480,2.3077,1093.32
121500,2.3077,1093.5
121520,2.3254,1093.68
121540,2.3143,1093.86
121560,2.3173,1094.04
121580,2.3037,1094.22
121600,2.2779,1094.4
121620,2.2781,1094.58
121640,2.3208,1094.76
121660,2.2747,1094.94
121680,2.2758,1095.12
121700,2.3228,1095.3
121720,2.331,1095.48
121740,2.3029,1095.66
121760,2.2654,1095.84
121780,2.2822,1096.02
121800,2.2804,1096.2
121820,2.2774,1096.38
121840,2.278,1096.56
121860,2.2737,1096.74
121880,2.2843,1096.92
121900,2.2965,1097.1
121920,2.2898,1097.28
121940,2.3046,1097.46
121960,2.2726,1097.64
121980,2.2877,1097.82
122000,2.3048,1098
122020,2.3134,1098.18
122040,2.2699,1098.36
122060,2.291,1098.54
122080,2.301,1098.72
122100,2.2928,1098.9
122120,2.2855,1099.08
122140,2.2963,1099.26
122160,2.2948,1099.44
122180,2.2956,1099.62
122200,2.3125,1099.8
122220,2.3116,1099.98
122240,2.3224,1100.16
122260,2.3078,1100.34
122280,2.2785,1100.52
122300,2.2951,1100.7
122320,2.3299,1100.88
122340,2.3342,1101.06
122360,2.3244,1101.24
122400,2.3224,1101.6
122420,2.2836,1101.78
122440,2.2328,1101.96
122460,2.276,1102.14
122480,2.3376,1102.32
122500,2.3444,1102.5
122520,2.3163,1102.68
122540,2.3052,1102.86
122560,2.316,1103.04
122580,2.3171,1103.22
122600,2.309,1103.4
122620,2.2989,1103.58
122640,2.3126,1103.76
122660,2.344,1103.94
122680,2.3528,1104.12
122700,2.3097,1104.3
122720,2.3086,1104.48
122740,2.2909,1104.66
122760,2.2741,1104.84
122780,2.3008,1105.02
122800,2.3105,1105.2
122820,2.2962,1105.38
122840,2.2742,1105.56
122860,2.3145,1105.74
122880,2.3129,1105.92
122900,2.3026,1106.1
122920,2.2921,1106.28
122940,2.269,1106.46
122960,2.2622,1106.64
122980,2.2619,1106.82
123000,2.2787,1107
123020,2.2349,1107.18
123040,2.2908,1107.36
123060,2.227,1107.54
123080,2.2408,1107.72
123100,2.2372,1107.9
123120,2.2766,1108.08
123140,2.2775,1108.26
123160,2.2999,1108.44
123180,2.3389,1108.62
123200,2.336,1108.8
123220,2.2785,1108.98
123240,2.289,1109.16
123260,2.2926,1109.34
123280,2.27,1109.52
123300,2.251,1109.7
123320,2.2758,1109.88
123340,2.2771,1110.06
123360,2.2617,1110.24
123380,2.2895,1110.42
123420,2.2986,1110.78
123440,2.3079,1110.96
123460,2.2809,1111.14
123480,2.2889,1111.32
123500,2.3155,1111.5
123520,2.3442,1111.68
123540,2.3315,1111.86
123560,2.3258,1112.04
123580,2.3145,1112.22
123600,2.2796,1112.4
123620,2.276,1112.58
123640,2.2824,1112.76
123660,2.2833,1112.94
123680,2.303,1113.12
123700,2.3025,1113.3
123720,2.3,1113.48
123740,2.292,1113.66
123760,2.2998,1113.84
123780,2.3233,1114.02
123800,2.2692,1114.2
123820,2.2882,1114.38
123840,2.3258,1114.56
123860,2.3156,1114.74
123880,2.3098,1114.92
123900,2.2945,1115.1
123920,2.3184,1115.28
123940,2.3023,1115.46
123960,2.3417,1115.64
123980,2.3333,1115.82
124000,2.3098,1116
124020,2.2712,1116.18
124040,2.3034,1116.36
124060,2.3173,1116.54
124080,2.3246,1116.72
124100,2.3327,1116.9
124120,2.3209,1117.08
124140,2.2819,1117.26
124160,2.2581,1117.44
124180,2.2777,1117.62
124200,2.2959,1117.8
124220,2.2822,1117.98
124240,2.3071,1118.16
124260,2.3057,1118.34
124280,2.2802,1118.52
124300,2.2516,1118.7
124320,2.3215,1118.88
124340,2.3417,1119.06
124360,2.2951,1119.24
124380,2.278,1119.42
124400,2.3091,1119.6
124440,2.3066,1119.96
124460,2.3122,1120.14
124480,2.2979,1120.32
124500,2.315,1120.5
124520,2.2994,1120.68
124540,2.3312,1120.86
124560,2.3025,1121.04
124580,2.287,1121.22
124600,2.2776,1121.4
124620,2.2973,1121.58
124640,2.3224,1121.76
124660,2.3105,1121.94
124680,2.2879,1122.12
124700,2.2879,1122.3
124720,2.2982,1122.48
124740,2.273,1122.66
124760,2.3189,1122.84
124780,2.2762,1123.02
124800,2.2408,1123.2
124820,2.2827,1123.38
124840,2.27,1123.56
124860,2.303,1123.74
124880,2.2983,1123.92
124900,2.3103,1124.1
124920,2.2782,1124.28
124940,2.2928,1124.46
124960,2.2963,1124.64
124980,2.3046,1124.82
125000,2.2947,1125
125020,2.2743,1125.18
125040,2.2868,1125.36
125060,2.2513,1125.54
125080,2.2919,1125.72
125100,2.258,1125.9
125120,2.3006,1126.08
125140,2.3028,1126.26
125160,2.3123,1126.44
125180,2.2995,1126.62
125200,2.3092,1126.8
125220,2.2461,1126.98
125240,2.2826,1127.16
125260,2.2713,1127.34
125280,2.3115,1127.52
125300,2.3033,1127.7
125320,2.2658,1127.88
125340,2.2581,1128.06
125360,2.2921,1128.24
125380,2.3291,1128.42
125400,2.3198,1128.6
125420,2.309,1128.78
125440,2.2777,1128.96
125460,2.266,1129.14
125480,2.2644,1129.32
125500,2.2904,1129.5
125520,2.2672,1129.68
125560,2.2524,1130.04
125580,2.2992,1130.22
125600,2.2892,1130.4
125620,2.2798,1130.58
125640,2.2569,1130.76
125660,2.3185,1130.94
125680,2.307,1131.12
125700,2.2711,1131.3
125720,2.2682,1131.48
125740,2.291,1131.66
125760,2.3361,1131.84
125780,2.3293,1132.02
125800,2.263,1132.2
125820,2.3028,1132.38
125840,2.3301,1132.56
125860,2.3084,1132.74
125880,2.3337,1132.92
125900,2.3422,1133.1
125920,2.2989,1133.28
125940,2.3009,1133.46
125960,2.3143,1133.64
125980,2.3141,1133.82
126000,2.2506,1134
126020,2.3149,1134.18
126040,2.3251,1134.36
126060,2.3446,1134.54
126080,2.2969,1134.72
126100,2.3313,1134.9
126120,2.3112,1135.08
126140,2.3192,1135.26
126160,2.2964,1135.44
126180,2.3124,1135.62
126200,2.3116,1135.8
126220,2.2886,1135.98
126240,2.3139,1136.16
126260,2.2856,1136.34
126280,2.3418,1136.52
126300,2.3054,1136.7
126320,2.3443,1136.88
126340,2.3018,1137.06
126360,2.2467,1137.24
126380,2.3081,1137.42
126400,2.2518,1137.6
126420,2.2828,1137.78
126440,2.2816,1137.96
126460,2.279,1138.14
126480,2.3366,1138.32
126500,2.3035,1138.5
126520,2.3007,1138.68
126540,2.3073,1138.86
126580,2.2793,1139.22
126600,2.2946,1139.4
126620,2.2794,1139.58
126640,2.3387,1139.76
126660,2.3181,1139.94
126680,2.2939,1140.12
126700,2.2576,1140.3
126720,2.2852,1140.48
126740,2.28,1140.66
126760,2.3263,1140.84
126780,2.3211,1141.02
126800,2.3037,1141.2
126820,2.2867,1141.38
126840,2.3034,1141.56
126860,2.3019,1141.74
126880,2.3068,1141.92
126900,2.321,1142.1
126920,2.2628,1142.28
126940,2.2892,1142.46
126960,2.273,1142.64
126980,2.332,1142.82
127000,2.3316,1143
127020,2.2769,1143.18
127040,2.3052,1143.36
127060,2.317,1143.54
127080,2.3237,1143.72
127100,2.2992,1143.9
127120,2.3008,1144.08
127140,2.2899,1144.26
127160,2.3065,1144.44
127180,2.2832,1144.62
127200,2.2689,1144.8
127220,2.2712,1144.98
127240,2.2661,1145.16
127260,2.2484,1145.34
127280,2.2562,1145.52
127300,2.3012,1145.7
127320,2.2581,1145.88
127340,2.312,1146.06
127360,2.3148,1146.24
127380,2.3062,1146.42
127400,2.273,1146.6
127420,2.2654,1146.78
127440,2.3165,1146.96
127460,2.2865,1147.14
127480,2.2549,1147.32
127500,2.2839,1147.5
127520,2.3059,1147.68
127540,2.2982,1147.86
127560,2.2991,1148.04
127600,2.2955,1148.4
127620,2.2939,1148.58
127640,2.2839,1148.76
127660,2.2557,1148.94
127680,2.2902,1149.12
127700,2.3082,1149.3
127720,2.3051,1149.48
127740,2.2609,1149.66
127760,2.2837,1149.84
127780,2.282,1150.02
127800,2.2562,1150.2
127820,2.29,1150.38
127840,2.2976,1150.56
127860,2.2796,1150.74
127880,2.3084,1150.92
127900,2.2992,1151.1
127920,2.2937,1151.28
127940,2.2928,1151.46
127960,2.2958,1151.64
127980,2.3105,1151.82
128000,2.2839,1152
128020,2.2988,1152.18
128040,2.3185,1152.36
128060,2.3232,1152.54
128080,2.3028,1152.72
128100,2.3019,1152.9
128120,2.2745,1153.08
128140,2.3329,1153.26
128160,2.298,1153.44
128180,2.2836,1153.62
128200,2.2747,1153.8
128220,2.273,1153.98
128240,2.2987,1154.16
128260,2.2762,1154.34
128280,2.2954,1154.52
128300,2.2807,1154.7
128320,2.3165,1154.88
128340,2.2566,1155.06
128360,2.2787,1155.24
128380,2.3,1155.42
128400,2.2726,1155.6
128420,2.2582,1155.78
128440,2.2839,1155.96
128460,2.2859,1156.14
128480,2.2645,1156.32
128500,2.2848,1156.5
128520,2.265,1156.68
128540,2.3062,1156.86
128560,2.2888,1157.04
128580,2.2493,1157.22
128620,2.2924,1157.58
128640,2.3033,1157.76
128660,2.2816,1157.94
128680,2.2673,1158.12
128700,2.3145,1158.3
128720,2.267,1158.48
128740,2.293,1158.66
128760,2.3065,1158.84
128780,2.28,1159.02
128800,2.2851,1159.2
128820,2.2893,1159.38
128840,2.2727,1159.56
128860,2.276,1159.74
128880,2.3185,1159.92
128900,2.2955,1160.1
128920,2.3113,1160.28
128940,2.2808,1160.46
128960,2.3121,1160.64
128980,2.3212,1160.82
129000,2.2971,1161
129020,2.2744,1161.18
129040,2.2855,1161.36
129060,2.2732,1161.54
129080,2.2698,1161.72
129100,2.3242,1161.9
129120,2.2832,1162.08
129140,2.3031,1162.26
129160,2.2787,1162.44
129180,2.2929,1162.62
129200,2.2438,1162.8
129220,2.2759,1162.98
129240,2.2984,1163.16
129260,2.2831,1163.34
129280,2.2656,1163.52
129300,2.3354,1163.7
129320,2.3337,1163.88
129340,2.2636,1164.06
129360,2.2503,1164.24
129380,2.2813,1164.42
129400,2.2798,1164.6
129420,2.2816,1164.78
129440,2.2889,1164.96
129460,2.2865,1165.14
129480,2.3318,1165.32
129500,2.3603,1165.5
129520,2.3554,1165.68
129540,2.3523,1165.86
129560,2.3194,1166.04
129580,2.2858,1166.22
129600,2.3617,1166.4
129640,2.3226,1166.76
129660,2.321,1166.94
129680,2.3036,1167.12
129700,2.3087,1167.3
129720,2.3147,1167.48
129740,2.2754,1167.66
129760,2.2616,1167.84
129780,2.2647,1168.02
129800,2.2835,1168.2
129820,2.2676,1168.38
129840,2.3343,1168.56
129860,2.2922,1168.74
129880,2.2915,1168.92
129900,2.2813,1169.1
129920,2.3219,1169.28
129940,2.2814,1169.46
129960,2.3022,1169.64
129980,2.2363,1169.82
130000,2.2926,1170
130020,2.3035,1170.18
130040,2.2936,1170.36
130060,2.3036,1170.54
130080,2.2634,1170.72
130100,2.3053,1170.9
130120,2.3324,1171.08
130140,2.3168,1171.26
130160,2.2984,1171.44
130180,2.2993,1171.62
130200,2.3018,1171.8
130220,2.2965,1171.98
130240,2.2672,1172.16
130260,2.2924,1172.34
130280,2.3164,1172.52
130300,2.2737,1172.7
130320,2.3262,1172.88
130340,2.2926,1173.06
130360,2.2804,1173.24
130380,2.267,1173.42
130400,2.2966,1173.6
130420,2.2701,1173.78
130440,2.3016,1173.96
130460,2.2764,1174.14
130480,2.2851,1174.32
130500,2.2998,1174.5
130520,2.3064,1174.68
130540,2.2966,1174.86
130560,2.3103,1175.04
130580,2.2625,1175.22
130600,2.2603,1175.4
130620,2.2938,1175.58
130660,2.3243,1175.94
130680,2.2814,1176.12
130700,2.27,1176.3
130720,2.2812,1176.48
130740,2.3098,1176.66
130760,2.3766,1176.84
130780,2.3184,1177.02
130800,2.3343,1177.2
130820,2.3195,1177.38
130840,2.3409,1177.56
130860,2.3513,1177.74
130880,2.3551,1177.92
130900,2.3596,1178.1
130920,2.3622,1178.28
130940,2.3615,1178.46
130960,2.3776,1178.64
130980,2.3883,1178.82
131000,2.3759,1179
131020,2.3604,1179.18
131040,2.3685,1179.36
131060,2.2876,1179.54
131080,2.2878,1179.72
131100,2.3141,1179.9
131120,2.2776,1180.08
131140,2.3114,1180.26
131160,2.2781,1180.44
131180,2.2992,1180.62
131200,2.2834,1180.8
131220,2.2727,1180.98
131240,2.2474,1181.16
131260,2.3042,1181.34
131280,2.2676,1181.52
131300,2.2533,1181.7
131320,2.289,1181.88
131340,2.2783,1182.06
131360,2.2999,1182.24
131380,2.2881,1182.42
131400,2.306,1182.6
131420,2.2972,1182.78
131440,2.2624,1182.96
131460,2.2366,1183.14
131480,2.2884,1183.32
131500,2.2782,1183.5
131520,2.2854,1183.68
131540,2.271,1183.86
131560,2.3382,1184.04
131580,2.3316,1184.22
131600,2.324,1184.4
131620,2.3177,1184.58
131640,2.3031,1184.76
131680,2.3134,1185.12
131700,2.2725,1185.3
131720,2.3153,1185.48
131740,2.308,1185.66
131760,2.2795,1185.84
131780,2.287,1186.02
131800,2.2989,1186.2
131820,2.3043,1186.38
131840,2.3185,1186.56
131860,2.3304,1186.74
131880,2.244,1186.92
131900,2.2872,1187.1
131920,2.3,1187.28
131940,2.328,1187.46
131960,2.2535,1187.64
131980,2.2404,1187.82
132000,2.2853,1188
132020,2.2988,1188.18
132040,2.2732,1188.36
132060,2.2761,1188.54
132080,2.2955,1188.72
132100,2.3081,1188.9
132120,2.3112,1189.08
132140,2.2983,1189.26
132160,2.3504,1189.44
132180,2.3289,1189.62
132200,2.3696,1189.8
132220,2.3468,1189.98
132240,2.3447,1190.16
132260,2.3163,1190.34
132280,2.3405,1190.52
132300,2.3321,1190.7
132320,2.3434,1190.88
132340,2.3035,1191.06
132360,2.3133,1191.24
132380,2.3448,1191.42
132400,2.3419,1191.6
132420,2.3002,1191.78
132440,2.3411,1191.96
132460,2.3266,1192.14
132480,2.2922,1192.32
132500,2.2644,1192.5
132520,2.3207,1192.68
132540,2.3176,1192.86
132560,2.2958,1193.04
132580,2.311,1193.22
132600,2.3044,1193.4
132620,2.3035,1193.58
132640,2.2685,1193.76
132660,2.248,1193.94
132700,2.2857,1194.3
132720,2.308,1194.48
132740,2.2839,1194.66
132760,2.2567,1194.84
132780,2.2879,1195.02
132800,2.3257,1195.2
132820,2.3254,1195.38
132840,2.3326,1195.56
132860,2.308,1195.74
132880,2.246,1195.92
132900,2.2341,1196.1
132920,2.2898,1196.28
132940,2.3146,1196.46
132960,2.2923,1196.64
132980,2.3299,1196.82
133000,2.2748,1197
133020,2.3059,1197.18
133040,2.2907,1197.36
133060,2.2938,1197.54
133080,2.2433,1197.72
133100,2.2617,1197.9
133120,2.3133,1198.08
133140,2.3046,1198.26
133160,2.2895,1198.44
133180,2.2872,1198.62
133200,2.3134,1198.8
133220,2.2916,1198.98
133240,2.3044,1199.16
133260,2.2691,1199.34
133280,2.2867,1199.52
133300,2.2499,1199.7
133320,2.3017,1199.88
133340,2.3059,1200.06
133360,2.2782,1200.24
133380,2.2703,1200.42
133400,2.2337,1200.6
133420,2.311,1200.78
133440,2.2934,1200.96
133460,2.3032,1201.14
133480,2.3129,1201.32
133500,2.2582,1201.5
133520,2.2949,1201.68
133540,2.2803,1201.86
133560,2.2855,1202.04
133580,2.304,1202.22
133600,2.2408,1202.4
133620,2.2799,1202.58
133640,2.3477,1202.76
133660,2.3012,1202.94
133680,2.3407,1203.12
133720,2.3451,1203.48
133740,2.3592,1203.66
133760,2.3049,1203.84
133780,2.3714,1204.02
133800,2.3014,1204.2
133820,2.3246,1204.38
133840,2.3202,1204.56
133860,2.3326,1204.74
133880,2.2721,1204.92
133900,2.2904,1205.1
133920,2.2781,1205.28
133940,2.2879,1205.46
133960,2.3253,1205.64
133980,2.3295,1205.82
134000,2.3134,1206
134020,2.2504,1206.18
134040,2.3289,1206.36
134060,2.3271,1206.54
134080,2.327,1206.72
134100,2.3464,1206.9
134120,2.285,1207.08
134140,2.3297,1207.26
134160,2.2868,1207.44
134180,2.2598,1207.62
134200,2.3148,1207.8
134220,2.3271,1207.98
134240,2.2872,1208.16
134260,2.3223,1208.34
134280,2.2931,1208.52
134300,2.3228,1208.7
134320,2.2541,1208.88
134340,2.2983,1209.06
134360,2.2784,1209.24
134380,2.2782,1209.42
134400,2.2632,1209.6
134420,2.3014,1209.78
134440,2.3269,1209.96
134460,2.3359,1210.14
134480,2.2933,1210.32
134500,2.2284,1210.5
134520,2.2995,1210.68
134540,2.2946,1210.86
134560,2.3216,1211.04
134580,2.3289,1211.22
134600,2.3692,1211.4
134620,2.3521,1211.58
134640,2.3397,1211.76
134660,2.3484,1211.94
134680,2.3716,1212.12
134700,2.349,1212.3
134740,2.3725,1212.66
134760,2.3626,1212.84
134780,2.3483,1213.02
134800,2.3472,1213.2
134820,2.3044,1213.38
134840,2.2809,1213.56
134860,2.2515,1213.74
134880,2.304,1213.92
134900,2.2991,1214.1
134920,2.2653,1214.28
134940,2.26,1214.46
134960,2.2427,1214.64
134980,2.2837,1214.82
135000,2.2778,1215
135020,2.2557,1215.18
135040,2.2979,1215.36
135060,2.2656,1215.54
135080,2.2616,1215.72
135100,2.3276,1215.9
135120,2.2979,1216.08
135140,2.2761,1216.26
135160,2.2818,1216.44
135180,2.2634,1216.62
135200,2.2707,1216.8
135220,2.2945,1216.98
135240,2.3179,1217.16
135260,2.2812,1217.34
135280,2.2744,1217.52
135300,2.2903,1217.7
135320,2.2812,1217.88
135340,2.2819,1218.06
135360,2.2544,1218.24
135380,2.2626,1218.42
135400,2.2632,1218.6
135420,2.2724,1218.78
135440,2.272,1218.96
135460,2.2742,1219.14
135480,2.2891,1219.32
135500,2.3197,1219.5
135520,2.3443,1219.68
135540,2.3723,1219.86
135560,2.3595,1220.04
135580,2.3183,1220.22
135600,2.3558,1220.4
135620,2.3448,1220.58
135640,2.3305,1220.76
135660,2.3169,1220.94
135680,2.3329,1221.12
135700,2.3526,1221.3
135720,2.3582,1221.48
135760,2.3075,1221.84
135780,2.2991,1222.02
135800,2.3054,1222.2
135820,2.3474,1222.38
135840,2.3187,1222.56
135860,2.3099,1222.74
135880,2.3291,1222.92
135900,2.3028,1223.1
135920,2.3138,1223.28
135940,2.2941,1223.46
135960,2.2919,1223.64
135980,2.272,1223.82
136000,2.298,1224
136020,2.2321,1224.18
136040,2.3029,1224.36
136060,2.2971,1224.54
136080,2.277,1224.72
136100,2.3089,1224.9
136120,2.2822,1225.08
136140,2.3186,1225.26
136160,2.3105,1225.44
136180,2.2984,1225.62
136200,2.3069,1225.8
136220,2.2465,1225.98
136240,2.278,1226.16
136260,2.2851,1226.34
136280,2.3216,1226.52
136300,2.3227,1226.7
136320,2.2875,1226.88
136340,2.3045,1227.06
136360,2.3266,1227.24
136380,2.3109,1227.42
136400,2.3074,1227.6
136420,2.359,1227.78
136440,2.3939,1227.96
136460,2.3511,1228.14
136480,2.3342,1228.32
136500,2.319,1228.5
136520,2.3236,1228.68
136540,2.3341,1228.86
136560,2.3212,1229.04
136580,2.3026,1229.22
136600,2.301,1229.4
136620,2.3081,1229.58
136640,2.2802,1229.76
136660,2.2936,1229.94
136680,2.3188,1230.12
136700,2.2736,1230.3
136720,2.2748,1230.48
136740,2.2779,1230.66
136780,2.2992,1231.02
136800,2.2559,1231.2
136820,2.2438,1231.38
136840,2.2692,1231.56
136860,2.2863,1231.74
136880,2.2916,1231.92
136900,2.2605,1232.1
136920,2.2456,1232.28
136940,2.2548,1232.46
136960,2.239,1232.64
136980,2.2684,1232.82
137000,2.2846,1233
137020,2.2845,1233.18
137040,2.2733,1233.36
137060,2.3238,1233.54
137080,2.3161,1233.72
137100,2.2828,1233.9
137120,2.2596,1234.08
137140,2.2731,1234.26
137160,2.2343,1234.44
137180,2.2659,1234.62
137200,2.2812,1234.8
137220,2.301,1234.98
137240,2.2364,1235.16
137260,2.2408,1235.34
137280,2.2405,1235.52
137300,2.2575,1235.7
137320,2.271,1235.88
137340,2.2813,1236.06
137360,2.242,1236.24
137380,2.2758,1236.42
137400,2.2709,1236.6
137420,2.2492,1236.78
137440,2.2847,1236.96
137460,2.2532,1237.14
137480,2.2356,1237.32
137500,2.2752,1237.5
137520,2.318,1237.68
137540,2.3222,1237.86
137560,2.2937,1238.04
137580,2.3185,1238.22
137600,2.3232,1238.4
137620,2.3194,1238.58
137640,2.3321,1238.76
137660,2.3371,1238.94
137680,2.2869,1239.12
137700,2.2918,1239.3
137720,2.328,1239.48
137740,2.3393,1239.66
137760,2.3197,1239.84
137800,2.3719,1240.2
137820,2.3654,1240.38
137840,2.3552,1240.56
137860,2.3355,1240.74
137880,2.3107,1240.92
137900,2.3517,1241.1
137920,2.3235,1241.28
137940,2.2654,1241.46
137960,2.3226,1241.64
137980,2.3017,1241.82
138000,2.2951,1242
138020,2.2902,1242.18
138040,2.2278,1242.36
138060,2.2789,1242.54
138080,2.2677,1242.72
138100,2.2736,1242.9
138120,2.2752,1243.08
138140,2.2842,1243.26
138160,2.2646,1243.44
138180,2.2424,1243.62
138200,2.2621,1243.8
138220,2.2892,1243.98
138240,2.3387,1244.16
138260,2.3081,1244.34
138280,2.2422,1244.52
138300,2.2913,1244.7
138320,2.3193,1244.88
138340,2.3207,1245.06
138360,2.2878,1245.24
138380,2.3151,1245.42
138400,2.3199,1245.6
138420,2.3038,1245.78
138440,2.2996,1245.96
138460,2.3042,1246.14
138480,2.2377,1246.32
138500,2.2598,1246.5
138520,2.2807,1246.68
138540,2.2761,1246.86
138560,2.2772,1247.04
138580,2.2992,1247.22
138600,2.3337,1247.4
138620,2.3418,1247.58
138640,2.2707,1247.76
138660,2.3077,1247.94
138680,2.344,1248.12
138700,2.3129,1248.3
138720,2.2916,1248.48
138740,2.2903,1248.66
138760,2.3332,1248.84
138780,2.3413,1249.02
138820,2.3041,1249.38
138840,2.3026,1249.56
138860,2.2872,1249.74
138880,2.259,1249.92
138900,2.2779,1250.1
138920,2.2325,1250.28
138940,2.2503,1250.46
138960,2.273,1250.64
138980,2.2899,1250.82
139000,2.3004,1251
139020,2.2645,1251.18
139040,2.2284,1251.36
139060,2.2597,1251.54
139080,2.294,1251.72
139100,2.2486,1251.9
139120,2.2558,1252.08
139140,2.2653,1252.26
139160,2.2958,1252.44
139180,2.3202,1252.62
139200,2.3209,1252.8
139220,2.2483,1252.98
139240,2.3071,1253.16
139260,2.3131,1253.34
139280,2.3084,1253.52
139300,2.2883,1253.7
139320,2.2607,1253.88
139340,2.3171,1254.06
139360,2.3309,1254.24
139380,2.2777,1254.42
139400,2.2808,1254.6
139420,2.2973,1254.78
139440,2.3096,1254.96
139460,2.3199,1255.14
139480,2.317,1255.32
139500,2.3008,1255.5
139520,2.3152,1255.68
139540,2.3072,1255.86
139560,2.3056,1256.04
139580,2.288,1256.22
139600,2.2793,1256.4
139620,2.3068,1256.58
139640,2.2787,1256.76
139660,2.3018,1256.94
139680,2.2471,1257.12
139700,2.2523,1257.3
139720,2.2908,1257.48
139740,2.249,1257.66
139760,2.2881,1257.84
139780,2.296,1258.02
139800,2.321,1258.2
139840,2.312,1258.56
139860,2.3102,1258.74
139880,2.3396,1258.92
139900,2.3169,1259.1
139920,2.3382,1259.28
139940,2.298,1259.46
139960,2.3058,1259.64
139980,2.2965,1259.82
140000,2.2512,1260
140020,2.259,1260.18
140040,2.2347,1260.36
140060,2.2966,1260.54
140080,2.2703,1260.72
140100,2.2626,1260.9
140120,2.2803,1261.08
140140,2.3278,1261.26
140160,2.2501,1261.44
140180,2.2793,1261.62
140200,2.258,1261.8
140220,2.2701,1261.98
140240,2.2708,1262.16
140260,2.2946,1262.34
140280,2.2389,1262.52
140300,2.2794,1262.7
140320,2.2918,1262.88
140340,2.2349,1263.06
140360,2.2641,1263.24
140380,2.2972,1263.42
140400,2.2891,1263.6
140420,2.2447,1263.78
140440,2.2335,1263.96
140460,2.2315,1264.14
140480,2.2557,1264.32
140500,2.2801,1264.5
140520,2.2546,1264.68
140540,2.2664,1264.86
140560,2.2794,1265.04
140580,2.2841,1265.22
140600,2.2741,1265.4
140620,2.2876,1265.58
140640,2.2771,1265.76
140660,2.3049,1265.94
140680,2.2442,1266.12
140700,2.2845,1266.3
140720,2.2742,1266.48
140740,2.2791,1266.66
140760,2.2402,1266.84
140780,2.2634,1267.02
140800,2.2726,1267.2
140820,2.2972,1267.38
140860,2.2622,1267.74
140880,2.2464,1267.92
140900,2.2773,1268.1
140920,2.2239,1268.28
140940,2.2774,1268.46
140960,2.2722,1268.64
140980,2.2687,1268.82
141000,2.2886,1269
141020,2.2834,1269.18
141040,2.2782,1269.36
141060,2.2676,1269.54
141080,2.2688,1269.72
141100,2.2562,1269.9
141120,2.2628,1270.08
141140,2.2854,1270.26
141160,2.2467,1270.44
141180,2.2609,1270.62
141200,2.3137,1270.8
141220,2.2532,1270.98
141240,2.2614,1271.16
141260,2.243,1271.34
141280,2.2421,1271.52
141300,2.2719,1271.7
141320,2.2901,1271.88
141340,2.265,1272.06
141360,2.327,1272.24
141380,2.3286,1272.42
141400,2.3139,1272.6
141420,2.3319,1272.78
141440,2.3246,1272.96
141460,2.2897,1273.14
141480,2.3065,1273.32
141500,2.3001,1273.5
141520,2.3138,1273.68
141540,2.303,1273.86
141560,2.3007,1274.04
141580,2.2851,1274.22
141600,2.3326,1274.4
141620,2.2981,1274.58
141640,2.3172,1274.76
141660,2.3156,1274.94
141680,2.3077,1275.12
141700,2.2955,1275.3
141720,2.304,1275.48
141740,2.2186,1275.66
141760,2.2841,1275.84
141780,2.2432,1276.02
141800,2.2743,1276.2
141820,2.2381,1276.38
141840,2.316,1276.56
141880,2.3054,1276.92
141900,2.2675,1277.1
141920,2.2405,1277.28
141940,2.2826,1277.46
141960,2.2613,1277.64
141980,2.2746,1277.82
142000,2.2692,1278
142020,2.2852,1278.18
142040,2.2765,1278.36
142060,2.2518,1278.54
142080,2.2942,1278.72
142100,2.2445,1278.9
142120,2.282,1279.08
142140,2.2801,1279.26
142160,2.2549,1279.44
142180,2.2776,1279.62
142200,2.2708,1279.8
142220,2.2518,1279.98
142240,2.2216,1280.16
142260,2.29,1280.34
142280,2.3098,1280.52
142300,2.2526,1280.7
142320,2.2799,1280.88
142340,2.3504,1281.06
142360,2.2808,1281.24
142380,2.2848,1281.42
142400,2.2813,1281.6
142420,2.2818,1281.78
142440,2.2664,1281.96
142460,2.2577,1282.14
142480,2.2484,1282.32
142500,2.2819,1282.5
142520,2.2977,1282.68
142540,2.3092,1282.86
142560,2.2671,1283.04
142580,2.2377,1283.22
142600,2.2921,1283.4
142620,2.2803,1283.58
142640,2.2579,1283.76
142660,2.2503,1283.94
142680,2.2414,1284.12
142700,2.2919,1284.3
142720,2.3124,1284.48
142740,2.2248,1284.66
142760,2.2743,1284.84
142780,2.3215,1285.02
142800,2.3132,1285.2
142820,2.2858,1285.38
142840,2.3166,1285.56
142860,2.2776,1285.74
142900,2.2744,1286.1
142920,2.273,1286.28
142940,2.2839,1286.46
142960,2.25,1286.64
142980,2.2928,1286.82
143000,2.2872,1287
143020,2.2658,1287.18
143040,2.3066,1287.36
143060,2.2938,1287.54
143080,2.2855,1287.72
143100,2.2983,1287.9
143120,2.2643,1288.08
143140,2.2568,1288.26
143160,2.2888,1288.44
143180,2.2734,1288.62
143200,2.2543,1288.8
143220,2.2833,1288.98
143240,2.2694,1289.16
143260,2.2709,1289.34
143280,2.252,1289.52
143300,2.2418,1289.7
143320,2.273,1289.88
143340,2.322,1290.06
143360,2.3285,1290.24
143380,2.3001,1290.42
143400,2.2613,1290.6
143420,2.2574,1290.78
143440,2.3202,1290.96
143460,2.272,1291.14
143480,2.2844,1291.32
143500,2.2367,1291.5
143520,2.263,1291.68
143540,2.2539,1291.86
143560,2.2766,1292.04
143580,2.3007,1292.22
143600,2.2931,1292.4
143620,2.3047,1292.58
143640,2.2441,1292.76
143660,2.2322,1292.94
143680,2.289,1293.12
143700,2.253,1293.3
143720,2.2866,1293.48
143740,2.2781,1293.66
143760,2.2901,1293.84
143780,2.321,1294.02
143800,2.2973,1294.2
143820,2.2719,1294.38
143840,2.2917,1294.56
143860,2.3226,1294.74
143880,2.2513,1294.92
143920,2.2263,1295.28
143940,2.2584,1295.46
143960,2.2314,1295.64
143980,2.2311,1295.82
144000,2.2931,1296
144020,2.2901,1296.18
144040,2.313,1296.36
144060,2.2966,1296.54
144080,2.2548,1296.72
144100,2.2756,1296.9
144120,2.3073,1297.08
144140,2.2851,1297.26
144160,2.2345,1297.44
144180,2.2951,1297.62
144200,2.2549,1297.8
144220,2.2795,1297.98
144240,2.27,1298.16
144260,2.2444,1298.34
144280,2.2439,1298.52
144300,2.3106,1298.7
144320,2.2713,1298.88
144340,2.2209,1299.06
144360,2.2832,1299.24
144380,2.2808,1299.42
144400,2.2835,1299.6
144420,2.2746,1299.78
144440,2.3096,1299.96
144460,2.2475,1300.14
144480,2.2688,1300.32
144500,2.2768,1300.5
144520,2.3042,1300.68
144540,2.2941,1300.86
144560,2.3349,1301.04
144580,2.2945,1301.22
144600,2.2991,1301.4
144620,2.2881,1301.58
144640,2.2415,1301.76
144660,2.2261,1301.94
144680,2.2919,1302.12
144700,2.2405,1302.3
144720,2.2683,1302.48
144740,2.2277,1302.66
144760,2.2685,1302.84
144780,2.2606,1303.02
144800,2.2755,1303.2
144820,2.2976,1303.38
144840,2.3143,1303.56
144860,2.2584,1303.74
144880,2.2761,1303.92
144900,2.3029,1304.1
144940,2.3032,1304.46
144960,2.2763,1304.64
144980,2.3019,1304.82
145000,2.2836,1305
145020,2.2818,1305.18
145040,2.2782,1305.36
145060,2.2798,1305.54
145080,2.2654,1305.72
145100,2.2786,1305.9
145120,2.2664,1306.08
145140,2.2473,1306.26
145160,2.2849,1306.44
145180,2.3046,1306.62
145200,2.302,1306.8
145220,2.2732,1306.98
145240,2.29,1307.16
145260,2.2686,1307.34
145280,2.2883,1307.52
145300,2.2748,1307.7
145320,2.2589,1307.88
145340,2.2948,1308.06
145360,2.2491,1308.24
145380,2.2742,1308.42
145400,2.2861,1308.6
145420,2.2575,1308.78
145440,2.2447,1308.96
145460,2.2503,1309.14
145480,2.2836,1309.32
145500,2.2965,1309.5
145520,2.2666,1309.68
145540,2.2744,1309.86
145560,2.2595,1310.04
145580,2.2402,1310.22
145600,2.2427,1310.4
145620,2.3065,1310.58
145640,2.3293,1310.76
145660,2.3092,1310.94
145680,2.3101,1311.12
145700,2.2935,1311.3
145720,2.3276,1311.48
145740,2.2995,1311.66
145760,2.271,1311.84
145780,2.2693,1312.02
145800,2.3225,1312.2
145820,2.2984,1312.38
145840,2.3048,1312.56
145860,2.3198,1312.74
145880,2.2969,1312.92
145900,2.3074,1313.1
145920,2.2994,1313.28
145960,2.3189,1313.64
145980,2.2603,1313.82
146000,2.2856,1314
146020,2.3188,1314.18
146040,2.2889,1314.36
146060,2.2564,1314.54
146080,2.2801,1314.72
146100,2.3161,1314.9
146120,2.2587,1315.08
146140,2.2561,1315.26
146160,2.2781,1315.44
146180,2.273,1315.62
146200,2.2538,1315.8
146220,2.2984,1315.98
146240,2.2571,1316.16
146260,2.2772,1316.34
146280,2.2676,1316.52
146300,2.2594,1316.7
146320,2.2547,1316.88
146340,2.3123,1317.06
146360,2.27,1317.24
146380,2.3146,1317.42
146400,2.3066,1317.6
146420,2.2899,1317.78
146440,2.3012,1317.96
146460,2.3142,1318.14
146480,2.3019,1318.32
146500,2.2915,1318.5
146520,2.241,1318.68
146540,2.2999,1318.86
146560,2.272,1319.04
146580,2.2651,1319.22
146600,2.2678,1319.4
146620,2.3021,1319.58
146640,2.2435,1319.76
146660,2.2845,1319.94
146680,2.3092,1320.12
146700,2.3532,1320.3
146720,2.3398,1320.48
146740,2.3391,1320.66
146760,2.3142,1320.84
146780,2.3021,1321.02
146800,2.3369,1321.2
146820,2.3301,1321.38
146840,2.3159,1321.56
146860,2.3253,1321.74
146880,2.3224,1321.92
146900,2.3464,1322.1
146920,2.2622,1322.28
146940,2.3251,1322.46
146980,2.2783,1322.82
147000,2.3079,1323
147020,2.2735,1323.18
147040,2.2683,1323.36
147060,2.2216,1323.54
147080,2.2523,1323.72
147100,2.3133,1323.9
147120,2.2217,1324.08
147140,2.2275,1324.26
147160,2.2758,1324.44
147180,2.2584,1324.62
147200,2.2725,1324.8
147220,2.2811,1324.98
147240,2.2884,1325.16
147260,2.2453,1325.34
147280,2.2743,1325.52
147300,2.2652,1325.7
147320,2.2916,1325.88
147340,2.2544,1326.06
147360,2.2466,1326.24
147380,2.2659,1326.42
147400,2.2378,1326.6
147420,2.2617,1326.78
147440,2.2367,1326.96
147460,2.3096,1327.14
147480,2.2741,1327.32
147500,2.2682,1327.5
147520,2.3192,1327.68
147540,2.2471,1327.86
147560,2.2277,1328.04
147580,2.2677,1328.22
147600,2.26,1328.4
147620,2.293,1328.58
147640,2.2621,1328.76
147660,2.2318,1328.94
147680,2.2659,1329.12
147700,2.2808,1329.3
147720,2.3226,1329.48
147740,2.2855,1329.66
147760,2.2897,1329.84
147780,2.2642,1330.02
147800,2.2215,1330.2
147820,2.2589,1330.38
147840,2.2641,1330.56
147860,2.224,1330.74
147880,2.2501,1330.92
147900,2.2843,1331.1
147920,2.2516,1331.28
147940,2.2581,1331.46
147960,2.2673,1331.64
147980,2.2962,1331.82
148000,2.2678,1332
148020,2.2341,1332.18
148040,2.263,1332.36
148060,2.2947,1332.54
148080,2.308,1332.72
148120,2.2789,1333.08
148140,2.2619,1333.26
148160,2.2955,1333.44
148180,2.2957,1333.62
148200,2.3019,1333.8
148220,2.3207,1333.98
148240,2.3044,1334.16
148260,2.2777,1334.34
148280,2.298,1334.52
148300,2.3002,1334.7
148320,2.2561,1334.88
148340,2.2478,1335.06
148360,2.3012,1335.24
148380,2.3257,1335.42
148400,2.2787,1335.6
148420,2.3048,1335.78
148440,2.2966,1335.96
148460,2.3099,1336.14
148480,2.2808,1336.32
148500,2.2802,1336.5
148520,2.302,1336.68
148540,2.2585,1336.86
148560,2.2818,1337.04
148580,2.2922,1337.22
148600,2.2732,1337.4
148620,2.3067,1337.58
148640,2.3157,1337.76
148660,2.3085,1337.94
148680,2.2392,1338.12
148700,2.2677,1338.3
148720,2.2473,1338.48
148740,2.2227,1338.66
148760,2.292,1338.84
148780,2.2365,1339.02
148800,2.2858,1339.2
148820,2.3057,1339.38
148840,2.2938,1339.56
148860,2.2588,1339.74
148880,2.2805,1339.92
148900,2.255,1340.1
148920,2.2755,1340.28
148940,2.2885,1340.46
148960,2.3154,1340.64
148980,2.2824,1340.82
149000,2.2552,1341
149020,2.2475,1341.18
149040,2.264,1341.36
149060,2.2732,1341.54
149080,2.3161,1341.72
149100,2.2833,1341.9
149140,2.2897,1342.26
149160,2.2583,1342.44
149180,2.2928,1342.62
149200,2.2722,1342.8
149220,2.2959,1342.98
149240,2.2767,1343.16
149260,2.2496,1343.34
149280,2.2596,1343.52
149300,2.2679,1343.7
149320,2.3256,1343.88
149340,2.2858,1344.06
149360,2.2558,1344.24
149380,2.2914,1344.42
149400,2.3108,1344.6
149420,2.2914,1344.78
149440,2.281,1344.96
149460,2.2563,1345.14
149480,2.2979,1345.32
149500,2.2731,1345.5
149520,2.252,1345.68
149540,2.2647,1345.86
149560,2.243,1346.04
149580,2.2369,1346.22
149600,2.2264,1346.4
149620,2.2615,1346.58
149640,2.2739,1346.76
149660,2.2614,1346.94
149680,2.282,1347.12
149700,2.2926,1347.3
149720,2.2773,1347.48
149740,2.221,1347.66
149760,2.2763,1347.84
149780,2.297,1348.02
149800,2.2255,1348.2
149820,2.2528,1348.38
149840,2.2756,1348.56
149860,2.2851,1348.74
149880,2.2612,1348.92
149900,2.2919,1349.1
149920,2.2684,1349.28
149940,2.264,1349.46
149960,2.2445,1349.64
149980,2.2519,1349.82
150000,2.2705,1350
150020,2.3025,1350.18
150040,2.2508,1350.36
150060,2.2507,1350.54
150080,2.2467,1350.72
150100,2.2476,1350.9
150120,2.2546,1351.08
150160,2.2857,1351.44
150180,2.2537,1351.62
150200,2.274,1351.8
150220,2.2909,1351.98
150240,2.2705,1352.16
150260,2.2643,1352.34
150280,2.2915,1352.52
150300,2.2705,1352.7
150320,2.2853,1352.88
150340,2.2755,1353.06
150360,2.2879,1353.24
150380,2.2956,1353.42
150400,2.2976,1353.6
150420,2.287,1353.78
150440,2.2695,1353.96
150460,2.2807,1354.14
150480,2.299,1354.32
150500,2.2742,1354.5
150520,2.2459,1354.68
150540,2.2798,1354.86
150560,2.2552,1355.04
150580,2.2732,1355.22
150600,2.2567,1355.4
150620,2.2663,1355.58
150640,2.288,1355.76
150660,2.2532,1355.94
150680,2.2571,1356.12
150700,2.2637,1356.3
150720,2.2592,1356.48
150740,2.2525,1356.66
150760,2.2404,1356.84
150780,2.2499,1357.02
150800,2.2797,1357.2
150820,2.2355,1357.38
150840,2.2491,1357.56
150860,2.2702,1357.74
150880,2.282,1357.92
150900,2.2608,1358.1
150920,2.2405,1358.28
150940,2.2757,1358.46
150960,2.2636,1358.64
150980,2.2524,1358.82
151000,2.2704,1359
151020,2.2807,1359.18
151040,2.2513,1359.36
151060,2.2827,1359.54
151080,2.2887,1359.72
151100,2.2454,1359.9
151120,2.2683,1360.08
151140,2.2722,1360.26
151180,2.2354,1360.62
151200,2.283,1360.8
151220,2.2939,1360.98
151240,2.2723,1361.16
151260,2.2856,1361.34
151280,2.2632,1361.52
151300,2.3064,1361.7
151320,2.2766,1361.88
151340,2.2897,1362.06
151360,2.2392,1362.24
151380,2.2725,1362.42
151400,2.2349,1362.6
151420,2.2797,1362.78
151440,2.2918,1362.96
151460,2.2758,1363.14
151480,2.2587,1363.32
151500,2.2813,1363.5
151520,2.2464,1363.68
151540,2.2302,1363.86
151560,2.28,1364.04
151580,2.245,1364.22
151600,2.2616,1364.4
151620,2.2886,1364.58
151640,2.3223,1364.76
151660,2.2853,1364.94
151680,2.2293,1365.12
151700,2.2425,1365.3
151720,2.2568,1365.48
151740,2.2632,1365.66
151760,2.2638,1365.84
151780,2.2576,1366.02
151800,2.2846,1366.2
151820,2.3425,1366.38
151840,2.3312,1366.56
151860,2.341,1366.74
151880,2.3078,1366.92
151900,2.2798,1367.1
151920,2.3057,1367.28
151940,2.3208,1367.46
151960,2.307,1367.64
151980,2.2838,1367.82
152000,2.2774,1368
152020,2.3043,1368.18
152040,2.2907,1368.36
152060,2.2505,1368.54
152080,2.2216,1368.72
152100,2.2511,1368.9
152120,2.2443,1369.08
152140,2.2862,1369.26
152160,2.3127,1369.44
152200,2.2659,1369.8
152220,2.284,1369.98
152240,2.271,1370.16
152260,2.2912,1370.34
152280,2.2619,1370.52
152300,2.2582,1370.7
152320,2.2472,1370.88
152340,2.278,1371.06
152360,2.2862,1371.24
152380,2.2872,1371.42
152400,2.2731,1371.6
152420,2.2511,1371.78
152440,2.2903,1371.96
152460,2.3073,1372.14
152480,2.2888,1372.32
152500,2.2805,1372.5
152520,2.2604,1372.68
152540,2.2846,1372.86
152560,2.2548,1373.04
152580,2.2621,1373.22
152600,2.2796,1373.4
152620,2.2883,1373.58
152640,2.2719,1373.76
152660,2.301,1373.94
152680,2.271,1374.12
152700,2.2515,1374.3
152720,2.2684,1374.48
152740,2.2535,1374.66
152760,2.2759,1374.84
152780,2.2769,1375.02
152800,2.2429,1375.2
152820,2.2812,1375.38
152840,2.2646,1375.56
152860,2.3006,1375.74
152880,2.286,1375.92
152900,2.2733,1376.1
152920,2.2206,1376.28
152940,2.2641,1376.46
152960,2.2984,1376.64
152980,2.2887,1376.82
153000,2.2356,1377
153020,2.2563,1377.18
153040,2.269,1377.36
153060,2.3428,1377.54
153080,2.3304,1377.72
153100,2.3066,1377.9
153120,2.2838,1378.08
153140,2.3182,1378.26
153160,2.3262,1378.44
153180,2.3207,1378.62
153220,2.3385,1378.98
153240,2.3487,1379.16
153260,2.3304,1379.34
153280,2.3471,1379.52
153300,2.3575,1379.7
153320,2.3597,1379.88
153340,2.3445,1380.06
153360,2.357,1380.24
153380,2.3038,1380.42
153400,2.268,1380.6
153420,2.2832,1380.78
153440,2.2903,1380.96
153460,2.2717,1381.14
153480,2.2813,1381.32
153500,2.2522,1381.5
153520,2.2846,1381.68
153540,2.2666,1381.86
153560,2.2309,1382.04
153580,2.2523,1382.22
153600,2.2797,1382.4
153620,2.2315,1382.58
153640,2.2473,1382.76
153660,2.2645,1382.94
153680,2.2641,1383.12
153700,2.2725,1383.3
153720,2.2684,1383.48
153740,2.2926,1383.66
153760,2.2531,1383.84
153780,2.2323,1384.02
153800,2.2499,1384.2
153820,2.2612,1384.38
153840,2.2701,1384.56
153860,2.2506,1384.74
153880,2.291,1384.92
153900,2.3099,1385.1
153920,2.2996,1385.28
153940,2.3222,1385.46
153960,2.2602,1385.64
153980,2.3084,1385.82
154000,2.2816,1386
154020,2.2502,1386.18
154040,2.2993,1386.36
154060,2.2751,1386.54
154080,2.2762,1386.72
154100,2.2611,1386.9
154120,2.2909,1387.08
154140,2.2688,1387.26
154160,2.331,1387.44
154180,2.2685,1387.62
154200,2.2624,1387.8
154240,2.23,1388.16
154260,2.3223,1388.34
154280,2.2845,1388.52
154300,2.2399,1388.7
154320,2.2215,1388.88
154340,2.2698,1389.06
154360,2.2631,1389.24
154380,2.2499,1389.42
154400,2.2709,1389.6
154420,2.2729,1389.78
154440,2.3035,1389.96
154460,2.2855,1390.14
154480,2.298,1390.32
154500,2.3224,1390.5
154520,2.3235,1390.68
154540,2.3429,1390.86
154560,2.3433,1391.04
154580,2.2845,1391.22
154600,2.323,1391.4
154620,2.3218,1391.58
154640,2.3046,1391.76
154660,2.3199,1391.94
154680,2.2862,1392.12
154700,2.2866,1392.3
154720,2.3365,1392.48
154740,2.3111,1392.66
154760,2.2899,1392.84
154780,2.3174,1393.02
154800,2.3085,1393.2
154820,2.2481,1393.38
154840,2.2529,1393.56
154860,2.3227,1393.74
154880,2.2878,1393.92
154900,2.2667,1394.1
154920,2.2882,1394.28
154940,2.3054,1394.46
154960,2.28,1394.64
154980,2.2146,1394.82
155000,2.2657,1395
155020,2.252,1395.18
155040,2.303,1395.36
155060,2.2511,1395.54
155080,2.2282,1395.72
155100,2.302,1395.9
155120,2.2969,1396.08
155140,2.312,1396.26
155160,2.3172,1396.44
155180,2.2549,1396.62
155200,2.2091,1396.8
155220,2.2458,1396.98
155260,2.274,1397.34
155280,2.296,1397.52
155300,2.2895,1397.7
155320,2.2713,1397.88
155340,2.2974,1398.06
155360,2.2685,1398.24
155380,2.2726,1398.42
155400,2.2474,1398.6
155420,2.2245,1398.78
155440,2.2807,1398.96
155460,2.2821,1399.14
155480,2.2938,1399.32
155500,2.2618,1399.5
155520,2.2917,1399.68
155540,2.2706,1399.86
155560,2.287,1400.04
155580,2.2449,1400.22
155600,2.2761,1400.4
155620,2.2375,1400.58
155640,2.2623,1400.76
155660,2.2963,1400.94
155680,2.2663,1401.12
155700,2.2689,1401.3
155720,2.2255,1401.48
155740,2.2578,1401.66
155760,2.2673,1401.84
155780,2.2749,1402.02
155800,2.3032,1402.2
155820,2.2606,1402.38
155840,2.2553,1402.56
155860,2.2784,1402.74
155880,2.261,1402.92
155900,2.2846,1403.1
155920,2.255,1403.28
155940,2.2309,1403.46
155960,2.2976,1403.64
155980,2.3218,1403.82
156000,2.304,1404
156020,2.3379,1404.18
156040,2.3365,1404.36
156060,2.3154,1404.54
156080,2.3133,1404.72
156100,2.3324,1404.9
156120,2.285,1405.08
156140,2.3177,1405.26
156160,2.3055,1405.44
156180,2.3078,1405.62
156200,2.2513,1405.8
156220,2.2488,1405.98
156240,2.2805,1406.16
156280,2.2881,1406.52
156300,2.2893,1406.7
156320,2.3161,1406.88
156340,2.2757,1407.06
156360,2.2447,1407.24
156380,2.3212,1407.42
156400,2.3002,1407.6
156420,2.3095,1407.78
156440,2.2961,1407.96
156460,2.287,1408.14
156480,2.3114,1408.32
156500,2.2402,1408.5
156520,2.2571,1408.68
156540,2.3038,1408.86
156560,2.2896,1409.04
156580,2.2773,1409.22
156600,2.3236,1409.4
156620,2.2715,1409.58
156640,2.2783,1409.76
156660,2.2615,1409.94
156680,2.2602,1410.12
156700,2.2839,1410.3
156720,2.2308,1410.48
156740,2.2673,1410.66
156760,2.3018,1410.84
156780,2.3176,1411.02
156800,2.2974,1411.2
156820,2.2194,1411.38
156840,2.2683,1411.56
156860,2.2666,1411.74
156880,2.3094,1411.92
156900,2.2762,1412.1
156920,2.3405,1412.28
156940,2.3554,1412.46
156960,2.3162,1412.64
156980,2.3127,1412.82
157000,2.3452,1413
157020,2.3447,1413.18
157040,2.3338,1413.36
157060,2.3649,1413.54
157080,2.3256,1413.72
157100,2.3313,1413.9
157120,2.3168,1414.08
157140,2.2736,1414.26
157160,2.2442,1414.44
157180,2.2684,1414.62
157200,2.276,1414.8
157220,2.2771,1414.98
157240,2.2263,1415.16
157260,2.2362,1415.34
157300,2.2391,1415.7
157320,2.25,1415.88
157340,2.2567,1416.06
157360,2.2482,1416.24
157380,2.2764,1416.42
157400,2.2455,1416.6
157420,2.263,1416.78
157440,2.3177,1416.96
157460,2.2394,1417.14
157480,2.2529,1417.32
157500,2.2631,1417.5
157520,2.245,1417.68
157540,2.246,1417.86
157560,2.3115,1418.04
157580,2.2905,1418.22
157600,2.25,1418.4
157620,2.2558,1418.58
157640,2.2961,1418.76
157660,2.2611,1418.94
157680,2.2443,1419.12
157700,2.2487,1419.3
157720,2.2475,1419.48
157740,2.2539,1419.66
157760,2.2346,1419.84
157780,2.2612,1420.02
157800,2.2463,1420.2
157820,2.3059,1420.38
157840,2.2802,1420.56
157860,2.3529,1420.74
157880,2.3573,1420.92
157900,2.3272,1421.1
157920,2.298,1421.28
157940,2.3479,1421.46
157960,2.3041,1421.64
157980,2.3163,1421.82
158000,2.3168,1422
158020,2.3279,1422.18
158040,2.3347,1422.36
158060,2.3265,1422.54
158080,2.2634,1422.72
158100,2.2941,1422.9
158120,2.3075,1423.08
158140,2.3265,1423.26
158160,2.2863,1423.44
158180,2.3014,1423.62
158200,2.2993,1423.8
158220,2.2985,1423.98
158240,2.2444,1424.16
158260,2.2675,1424.34
158280,2.2812,1424.52
158320,2.2513,1424.88
158340,2.2495,1425.06
158360,2.2462,1425.24
158380,2.2977,1425.42
158400,2.2691,1425.6
158420,2.2745,1425.78
158440,2.2915,1425.96
158460,2.2794,1426.14
158480,2.2916,1426.32
158500,2.3075,1426.5
158520,2.281,1426.68
158540,2.278,1426.86
158560,2.2438,1427.04
158580,2.2459,1427.22
158600,2.3071,1427.4
158620,2.3262,1427.58
158640,2.2794,1427.76
158660,2.2867,1427.94
158680,2.2884,1428.12
158700,2.3299,1428.3
158720,2.2613,1428.48
158740,2.3119,1428.66
158760,2.3569,1428.84
158780,2.3433,1429.02
158800,2.3234,1429.2
158820,2.308,1429.38
158840,2.2825,1429.56
158860,2.3024,1429.74
158880,2.2994,1429.92
158900,2.2866,1430.1
158920,2.2965,1430.28
158940,2.2789,1430.46
158960,2.2707,1430.64
158980,2.272,1430.82
159000,2.3006,1431
159020,2.285,1431.18
159040,2.2593,1431.36
159060,2.2472,1431.54
159080,2.28,1431.72
159100,2.262,1431.9
159120,2.2152,1432.08
159140,2.2463,1432.26
159160,2.2565,1432.44
159180,2.2642,1432.62
159200,2.277,1432.8
159220,2.2095,1432.98
159240,2.2542,1433.16
159260,2.2169,1433.34
159280,2.2458,1433.52
159300,2.2482,1433.7
159340,2.267,1434.06
159360,2.2439,1434.24
159380,2.2975,1434.42
159400,2.3071,1434.6
159420,2.3039,1434.78
159440,2.2136,1434.96
159460,2.275,1435.14
159480,2.2406,1435.32
159500,2.2068,1435.5
159520,2.2458,1435.68
159540,2.307,1435.86
159560,2.2341,1436.04
159580,2.2349,1436.22
159600,2.2189,1436.4
159620,2.2298,1436.58
159640,2.2373,1436.76
159660,2.2724,1436.94
159680,2.2511,1437.12
159700,2.2555,1437.3
159720,2.252,1437.48
159740,2.2244,1437.66
159760,2.2529,1437.84
159780,2.252,1438.02
159800,2.2369,1438.2
159820,2.2126,1438.38
159840,2.2782,1438.56
159860,2.314,1438.74
159880,2.2785,1438.92
159900,2.2871,1439.1
159920,2.3041,1439.28
159940,2.3061,1439.46
159960,2.313,1439.64
159980,2.3093,1439.82
160000,2.2993,1440
160020,2.2771,1440.18
160040,2.2764,1440.36
160060,2.3211,1440.54
160080,2.3073,1440.72
160100,2.3258,1440.9
160120,2.3554,1441.08
160140,2.3506,1441.26
160160,2.3163,1441.44
160180,2.3058,1441.62
160200,2.3123,1441.8
160220,2.3271,1441.98
160240,2.2841,1442.16
160260,2.2787,1442.34
160280,2.2876,1442.52
160300,2.2858,1442.7
160320,2.2639,1442.88
160360,2.2471,1443.24
160380,2.242,1443.42
160400,2.2576,1443.6
160420,2.2433,1443.78
160440,2.2497,1443.96
160460,2.2552,1444.14
160480,2.2615,1444.32
160500,2.2429,1444.5
160520,2.2301,1444.68
160540,2.2417,1444.86
160560,2.3321,1445.04
160580,2.2717,1445.22
160600,2.2727,1445.4
160620,2.2389,1445.58
160640,2.2855,1445.76
160660,2.3114,1445.94
160680,2.2963,1446.12
160700,2.2627,1446.3
160720,2.3107,1446.48
160740,2.2911,1446.66
160760,2.2965,1446.84
160780,2.2787,1447.02
160800,2.2577,1447.2
160820,2.2326,1447.38
160840,2.2658,1447.56
160860,2.2358,1447.74
160880,2.2761,1447.92
160900,2.2607,1448.1
160920,2.2987,1448.28
160940,2.3262,1448.46
160960,2.2927,1448.64
160980,2.2776,1448.82
161000,2.2905,1449
161020,2.3146,1449.18
161040,2.2898,1449.36
161060,2.2694,1449.54
161080,2.302,1449.72
161100,2.3219,1449.9
161120,2.2944,1450.08
161140,2.2986,1450.26
161160,2.2968,1450.44
161180,2.2305,1450.62
161200,2.2583,1450.8
161220,2.2376,1450.98
161240,2.2258,1451.16
161260,2.2276,1451.34
161280,2.2797,1451.52
161300,2.266,1451.7
161320,2.2752,1451.88
161340,2.2309,1452.06
161380,2.213,1452.42
161400,2.2627,1452.6
161420,2.2543,1452.78
161440,2.2378,1452.96
161460,2.2528,1453.14
161480,2.2404,1453.32
161500,2.2819,1453.5
161520,2.3286,1453.68
161540,2.2482,1453.86
161560,2.2809,1454.04
161580,2.2847,1454.22
161600,2.2985,1454.4
161620,2.2782,1454.58
161640,2.2587,1454.76
161660,2.2571,1454.94
161680,2.3068,1455.12
161700,2.3071,1455.3
161720,2.2404,1455.48
161740,2.2984,1455.66
161760,2.2652,1455.84
161780,2.2977,1456.02
161800,2.3125,1456.2
161820,2.2949,1456.38
161840,2.2941,1456.56
161860,2.2869,1456.74
161880,2.3046,1456.92
161900,2.2733,1457.1
161920,2.2487,1457.28
161940,2.2884,1457.46
161960,2.275,1457.64
161980,2.2822,1457.82
162000,2.2576,1458
162020,2.2254,1458.18
162040,2.2621,1458.36
162060,2.2604,1458.54
162080,2.2483,1458.72
162100,2.2587,1458.9
162120,2.2939,1459.08
162140,2.3021,1459.26
162160,2.2802,1459.44
162180,2.2959,1459.62
162200,2.3404,1459.8
162220,2.2896,1459.98
162240,2.2977,1460.16
162260,2.2893,1460.34
162280,2.302,1460.52
162300,2.2457,1460.7
162320,2.2459,1460.88
162340,2.2288,1461.06
162360,2.2413,1461.24
162400,2.2637,1461.6
162420,2.2389,1461.78
162440,2.2636,1461.96
162460,2.2881,1462.14
162480,2.2783,1462.32
162500,2.2557,1462.5
162520,2.2271,1462.68
162540,2.2405,1462.86
162560,2.2678,1463.04
162580,2.2613,1463.22
162600,2.2685,1463.4
162620,2.2079,1463.58
162640,2.3053,1463.76
162660,2.237,1463.94
162680,2.2371,1464.12
162700,2.2526,1464.3
162720,2.2914,1464.48
162740,2.239,1464.66
162760,2.2309,1464.84
162780,2.2125,1465.02
162800,2.2234,1465.2
162820,2.2436,1465.38
162840,2.2657,1465.56
162860,2.2296,1465.74
162880,2.2569,1465.92
162900,2.2786,1466.1
162920,2.247,1466.28
162940,2.2807,1466.46
162960,2.2595,1466.64
162980,2.2762,1466.82
163000,2.2557,1467
163020,2.2541,1467.18
163040,2.2565,1467.36
163060,2.2647,1467.54
163080,2.2554,1467.72
163100,2.2251,1467.9
163120,2.241,1468.08
163140,2.2704,1468.26
163160,2.2858,1468.44
163180,2.2403,1468.62
163200,2.2326,1468.8
163220,2.2331,1468.98
163240,2.2379,1469.16
163260,2.2576,1469.34
163280,2.2582,1469.52
163300,2.2655,1469.7
163320,2.2472,1469.88
163340,2.2953,1470.06
163360,2.2379,1470.24
163380,2.231,1470.42
163420,2.2584,1470.78
163440,2.2426,1470.96
163460,2.2503,1471.14
163480,2.254,1471.32
163500,2.236,1471.5
163520,2.2761,1471.68
163540,2.2767,1471.86
163560,2.2206,1472.04
163580,2.2424,1472.22
163600,2.2251,1472.4
163620,2.2395,1472.58
163640,2.2676,1472.76
163660,2.2835,1472.94
163680,2.2549,1473.12
163700,2.3059,1473.3
163720,2.3045,1473.48
163740,2.3245,1473.66
163760,2.2998,1473.84
163780,2.318,1474.02
163800,2.2617,1474.2
163820,2.2888,1474.38
163840,2.2886,1474.56
163860,2.2901,1474.74
163880,2.2989,1474.92
163900,2.2456,1475.1
163920,2.3103,1475.28
163940,2.3077,1475.46
163960,2.2786,1475.64
163980,2.2999,1475.82
164000,2.3191,1476
164020,2.2763,1476.18
164040,2.2728,1476.36
164060,2.2589,1476.54
164080,2.2315,1476.72
164100,2.251,1476.9
164120,2.2288,1477.08
164140,2.2492,1477.26
164160,2.2407,1477.44
164180,2.2987,1477.62
164200,2.2967,1477.8
164220,2.2206,1477.98
164240,2.2535,1478.16
164260,2.2529,1478.34
164280,2.246,1478.52
164300,2.2511,1478.7
164320,2.2743,1478.88
164340,2.2574,1479.06
164360,2.2657,1479.24
164380,2.2485,1479.42
164400,2.2359,1479.6
164440,2.2497,1479.96
164460,2.2684,1480.14
164480,2.2618,1480.32
164500,2.2195,1480.5
164520,2.2811,1480.68
164540,2.2399,1480.86
164560,2.2065,1481.04
164580,2.228,1481.22
164600,2.3065,1481.4
164620,2.2594,1481.58
164640,2.2565,1481.76
164660,2.2827,1481.94
164680,2.3197,1482.12
164700,2.2553,1482.3
164720,2.2748,1482.48
164740,2.2725,1482.66
164760,2.2526,1482.84
164780,2.2513,1483.02
164800,2.2283,1483.2
164820,2.2414,1483.38
164840,2.2865,1483.56
164860,2.2883,1483.74
164880,2.2778,1483.92
164900,2.2291,1484.1
164920,2.2604,1484.28
164940,2.2639,1484.46
164960,2.2591,1484.64
164980,2.2512,1484.82
165000,2.2219,1485
165020,2.2385,1485.18
165040,2.2979,1485.36
165060,2.2512,1485.54
165080,2.2219,1485.72
165100,2.2844,1485.9
165120,2.3168,1486.08
165140,2.273,1486.26
165160,2.281,1486.44
165180,2.2879,1486.62
165200,2.2792,1486.8
165220,2.222,1486.98
165240,2.2835,1487.16
165260,2.246,1487.34
165280,2.2422,1487.52
165300,2.2909,1487.7
165320,2.2582,1487.88
165340,2.2748,1488.06
165360,2.2776,1488.24
165380,2.273,1488.42
165400,2.2683,1488.6
165420,2.2826,1488.78
165460,2.2182,1489.14
165480,2.2703,1489.32
165500,2.2689,1489.5
165520,2.2483,1489.68
165540,2.244,1489.86
165560,2.2692,1490.04
165580,2.2686,1490.22
165600,2.2281,1490.4
165620,2.2297,1490.58
165640,2.2474,1490.76
165660,2.265,1490.94
165680,2.3189,1491.12
165700,2.3088,1491.3
165720,2.271,1491.48
165740,2.2451,1491.66
165760,2.2564,1491.84
165780,2.2822,1492.02
165800,2.2836,1492.2
165820,2.2333,1492.38
165840,2.2403,1492.56
165860,2.2304,1492.74
165880,2.2578,1492.92
165900,2.261,1493.1
165920,2.2955,1493.28
165940,2.2868,1493.46
165960,2.2665,1493.64
165980,2.2238,1493.82
166000,2.2444,1494
166020,2.2403,1494.18
166040,2.2535,1494.36
166060,2.2724,1494.54
166080,2.2639,1494.72
166100,2.2789,1494.9
166120,2.304,1495.08
166140,2.2659,1495.26
166160,2.2599,1495.44
166180,2.286,1495.62
166200,2.2915,1495.8
166220,2.1982,1495.98
166240,2.2276,1496.16
166260,2.2321,1496.34
166280,2.219,1496.52
166300,2.2168,1496.7
166320,2.2921,1496.88
166340,2.2894,1497.06
166360,2.3009,1497.24
166380,2.2674,1497.42
166400,2.2274,1497.6
166420,2.2897,1497.78
166440,2.2844,1497.96
166480,2.2326,1498.32
166500,2.2606,1498.5
166520,2.2617,1498.68
166540,2.2519,1498.86
166560,2.2794,1499.04
166580,2.2168,1499.22
166600,2.2516,1499.4
166620,2.2562,1499.58
166640,2.2679,1499.76
166660,2.2364,1499.94
166680,2.2307,1500.12
166700,2.264,1500.3
166720,2.2679,1500.48
166740,2.2655,1500.66
166760,2.2693,1500.84
166780,2.2689,1501.02
166800,2.2475,1501.2
166820,2.2521,1501.38
166840,2.2719,1501.56
166860,2.278,1501.74
166880,2.3081,1501.92
166900,2.2918,1502.1
166920,2.2837,1502.28
166940,2.286,1502.46
166960,2.2449,1502.64
166980,2.2292,1502.82
167000,2.2378,1503
167020,2.2604,1503.18
167040,2.2507,1503.36
167060,2.2127,1503.54
167080,2.242,1503.72
167100,2.244,1503.9
167120,2.2493,1504.08
167140,2.27,1504.26
167160,2.2973,1504.44
167180,2.2728,1504.62
167200,2.2458,1504.8
167220,2.269,1504.98
167240,2.3021,1505.16
167260,2.2734,1505.34
167280,2.259,1505.52
167300,2.3059,1505.7
167320,2.2425,1505.88
167340,2.2692,1506.06
167360,2.2639,1506.24
167380,2.2486,1506.42
167400,2.2675,1506.6
167420,2.2666,1506.78
167440,2.2249,1506.96
167460,2.2642,1507.14
167500,2.2887,1507.5
167520,2.2832,1507.68
167540,2.2816,1507.86
167560,2.2614,1508.04
167580,2.2673,1508.22
167600,2.2667,1508.4
167620,2.2611,1508.58
167640,2.2564,1508.76
167660,2.2548,1508.94
167680,2.2664,1509.12
167700,2.2295,1509.3
167720,2.2681,1509.48
167740,2.2732,1509.66
167760,2.2177,1509.84
167780,2.2254,1510.02
167800,2.2336,1510.2
167820,2.2918,1510.38
167840,2.2679,1510.56
167860,2.2709,1510.74
167880,2.2355,1510.92
167900,2.238,1511.1
167920,2.2245,1511.28
167940,2.2611,1511.46
167960,2.2891,1511.64
167980,2.308,1511.82
168000,2.3155,1512
168020,2.2701,1512.18
168040,2.3155,1512.36
168060,2.3011,1512.54
168080,2.2798,1512.72
168100,2.237,1512.9
168120,2.288,1513.08
168140,2.295,1513.26
168160,2.2688,1513.44
168180,2.3062,1513.62
168200,2.317,1513.8
168220,2.2785,1513.98
168240,2.2875,1514.16
168260,2.2929,1514.34
168280,2.2657,1514.52
168300,2.2618,1514.7
168320,2.2879,1514.88
168340,2.2931,1515.06
168360,2.2661,1515.24
168380,2.2302,1515.42
168400,2.3029,1515.6
168420,2.2791,1515.78
168440,2.227,1515.96
168460,2.264,1516.14
168480,2.257,1516.32
168520,2.2361,1516.68
168540,2.2711,1516.86
168560,2.2762,1517.04
168580,2.2285,1517.22
168600,2.2678,1517.4
168620,2.2548,1517.58
168640,2.228,1517.76
168660,2.2769,1517.94
168680,2.2691,1518.12
168700,2.2779,1518.3
168720,2.3069,1518.48
168740,2.2841,1518.66
168760,2.2777,1518.84
168780,2.2916,1519.02
168800,2.3081,1519.2
168820,2.2686,1519.38
168840,2.2596,1519.56
168860,2.243,1519.74
168880,2.289,1519.92
168900,2.2507,1520.1
168920,2.2428,1520.28
168940,2.2875,1520.46
168960,2.2649,1520.64
168980,2.2206,1520.82
169000,2.2952,1521
169020,2.3105,1521.18
169040,2.3244,1521.36
169060,2.3376,1521.54
169080,2.3009,1521.72
169100,2.3151,1521.9
169120,2.2908,1522.08
169140,2.3132,1522.26
169160,2.3246,1522.44
169180,2.2884,1522.62
169200,2.3144,1522.8
169220,2.3395,1522.98
169240,2.2751,1523.16
169260,2.2932,1523.34
169280,2.2944,1523.52
169300,2.2752,1523.7
169320,2.2772,1523.88
169340,2.2544,1524.06
169360,2.2488,1524.24
169380,2.2213,1524.42
169400,2.2788,1524.6
169420,2.2405,1524.78
169440,2.2303,1524.96
169460,2.2399,1525.14
169480,2.2773,1525.32
169500,2.2974,1525.5
169540,2.294,1525.86
169560,2.2588,1526.04
169580,2.2753,1526.22
169600,2.2711,1526.4
169620,2.2666,1526.58
169640,2.2893,1526.76
169660,2.2691,1526.94
169680,2.2511,1527.12
169700,2.257,1527.3
169720,2.2626,1527.48
169740,2.2414,1527.66
169760,2.2693,1527.84
169780,2.241,1528.02
169800,2.2742,1528.2
169820,2.2714,1528.38
169840,2.2634,1528.56
169860,2.2721,1528.74
169880,2.2689,1528.92
169900,2.2642,1529.1
169920,2.2816,1529.28
169940,2.2286,1529.46
169960,2.2992,1529.64
169980,2.2612,1529.82
170000,2.234,1530
170020,2.2882,1530.18
170040,2.2587,1530.36
170060,2.2571,1530.54
170080,2.2958,1530.72
170100,2.2718,1530.9
170120,2.2342,1531.08
170140,2.2765,1531.26
170160,2.2507,1531.44
170180,2.2798,1531.62
170200,2.2978,1531.8
170220,2.2695,1531.98
170240,2.2504,1532.16
170260,2.2807,1532.34
170280,2.3055,1532.52
170300,2.2908,1532.7
170320,2.3466,1532.88
170340,2.3231,1533.06
170360,2.2742,1533.24
170380,2.2858,1533.42
170400,2.284,1533.6
170420,2.2935,1533.78
170440,2.297,1533.96
170460,2.2949,1534.14
170480,2.2584,1534.32
170500,2.2959,1534.5
170520,2.3357,1534.68
170560,2.3086,1535.04
170580,2.3354,1535.22
170600,2.29,1535.4
170620,2.2535,1535.58
170640,2.25,1535.76
170660,2.2374,1535.94
170680,2.2667,1536.12
170700,2.3034,1536.3
170720,2.2126,1536.48
170740,2.2606,1536.66
170760,2.2833,1536.84
170780,2.2903,1537.02
170800,2.2637,1537.2
170820,2.2611,1537.38
170840,2.2786,1537.56
170860,2.2859,1537.74
170880,2.3029,1537.92
170900,2.2954,1538.1
170920,2.2818,1538.28
170940,2.3217,1538.46
170960,2.2883,1538.64
170980,2.3012,1538.82
171000,2.2903,1539
171020,2.2679,1539.18
171040,2.3294,1539.36
171060,2.3484,1539.54
171080,2.3136,1539.72
171100,2.3204,1539.9
171120,2.2825,1540.08
171140,2.3136,1540.26
171160,2.2676,1540.44
171180,2.2562,1540.62
171200,2.3027,1540.8
171220,2.2762,1540.98
171240,2.256,1541.16
171260,2.2602,1541.34
171280,2.2766,1541.52
171300,2.2464,1541.7
171320,2.2324,1541.88
171340,2.3131,1542.06
171360,2.2966,1542.24
171380,2.2392,1542.42
171400,2.2677,1542.6
171420,2.2667,1542.78
171440,2.2792,1542.96
171460,2.252,1543.14
171480,2.2466,1543.32
171500,2.2688,1543.5
171520,2.2733,1543.68
171540,2.2518,1543.86
171580,2.275,1544.22
171600,2.2698,1544.4
171620,2.2598,1544.58
171640,2.2732,1544.76
171660,2.3017,1544.94
171680,2.2103,1545.12
171700,2.226,1545.3
171720,2.2558,1545.48
171740,2.2805,1545.66
171760,2.2089,1545.84
171780,2.2279,1546.02
171800,2.2098,1546.2
171820,2.2395,1546.38
171840,2.2981,1546.56
171860,2.2905,1546.74
171880,2.3328,1546.92
171900,2.2973,1547.1
171920,2.2822,1547.28
171940,2.3355,1547.46
171960,2.3329,1547.64
171980,2.3402,1547.82
172000,2.2965,1548
172020,2.2936,1548.18
172040,2.2944,1548.36
172060,2.2763,1548.54
172080,2.2654,1548.72
172100,2.3172,1548.9
172120,2.3157,1549.08
172140,2.3199,1549.26
172160,2.2913,1549.44
172180,2.3011,1549.62
172200,2.3266,1549.8
172220,2.337,1549.98
172240,2.3203,1550.16
172260,2.3338,1550.34
172280,2.3159,1550.52
172300,2.3277,1550.7
172320,2.3166,1550.88
172340,2.3297,1551.06
172360,2.305,1551.24
172380,2.3064,1551.42
172400,2.2864,1551.6
172420,2.3344,1551.78
172440,2.3052,1551.96
172460,2.2598,1552.14
172480,2.3146,1552.32
172500,2.2837,1552.5
172520,2.243,1552.68
172540,2.2486,1552.86
172560,2.2203,1553.04
172600,2.2056,1553.4
172620,2.2362,1553.58
172640,2.2464,1553.76
172660,2.2808,1553.94
172680,2.2611,1554.12
172700,2.2592,1554.3
172720,2.2758,1554.48
172740,2.2702,1554.66
172760,2.2284,1554.84
172780,2.2716,1555.02
172800,2.2503,1555.2
172820,2.2546,1555.38
172840,2.2649,1555.56
172860,2.2704,1555.74
172880,2.2416,1555.92
172900,2.2694,1556.1
172920,2.2679,1556.28
172940,2.2609,1556.46
172960,2.2659,1556.64
172980,2.2499,1556.82
173000,2.2711,1557
173020,2.2767,1557.18
173040,2.2208,1557.36
173060,2.2706,1557.54
173080,2.2949,1557.72
173100,2.2768,1557.9
173120,2.2861,1558.08
173140,2.2507,1558.26
173160,2.2019,1558.44
173180,2.2598,1558.62
173200,2.3098,1558.8
173220,2.2303,1558.98
173240,2.2704,1559.16
173260,2.2413,1559.34
173280,2.2663,1559.52
173300,2.299,1559.7
173320,2.2983,1559.88
173340,2.2766,1560.06
173360,2.239,1560.24
173380,2.2287,1560.42
173400,2.2639,1560.6
173420,2.2969,1560.78
173440,2.2933,1560.96
173460,2.2435,1561.14
173480,2.2345,1561.32
173500,2.2421,1561.5
173520,2.2592,1561.68
173540,2.2352,1561.86
173560,2.2528,1562.04
173580,2.2486,1562.22
173620,2.2874,1562.58
173640,2.3,1562.76
173660,2.2847,1562.94
173680,2.2929,1563.12
173700,2.2706,1563.3
173720,2.2556,1563.48
173740,2.311,1563.66
173760,2.3062,1563.84
173780,2.3482,1564.02
173800,2.3307,1564.2
173820,2.355,1564.38
173840,2.3496,1564.56
173860,2.3011,1564.74
173880,2.2428,1564.92
173900,2.2957,1565.1
173920,2.2795,1565.28
173940,2.2876,1565.46
173960,2.2841,1565.64
173980,2.3027,1565.82
174000,2.2639,1566
174020,2.2642,1566.18
174040,2.291,1566.36
174060,2.2591,1566.54
174080,2.3119,1566.72
174100,2.2692,1566.9
174120,2.259,1567.08
174140,2.2478,1567.26
174160,2.2867,1567.44
174180,2.2574,1567.62
174200,2.249,1567.8
174220,2.2242,1567.98
174240,2.2717,1568.16
174260,2.2837,1568.34
174280,2.2715,1568.52
174300,2.3082,1568.7
174320,2.318,1568.88
174340,2.3198,1569.06
174360,2.3022,1569.24
174380,2.2683,1569.42
174400,2.2564,1569.6
174420,2.267,1569.78
174440,2.3006,1569.96
174460,2.2836,1570.14
174480,2.2562,1570.32
174500,2.2889,1570.5
174520,2.2953,1570.68
174540,2.2982,1570.86
174560,2.2767,1571.04
174580,2.2164,1571.22
174600,2.2521,1571.4
174640,2.301,1571.76
174660,2.306,1571.94
174680,2.3045,1572.12
174700,2.2502,1572.3
174720,2.2788,1572.48
174740,2.3093,1572.66
174760,2.3096,1572.84
174780,2.2777,1573.02
174800,2.3091,1573.2
174820,2.3016,1573.38
174840,2.2921,1573.56
174860,2.2467,1573.74
174880,2.2921,1573.92
174900,2.2983,1574.1
174920,2.2862,1574.28
174940,2.2813,1574.46
174960,2.2475,1574.64
174980,2.2845,1574.82
175000,2.2741,1575
175020,2.2737,1575.18
175040,2.3011,1575.36
175060,2.2641,1575.54
175080,2.2551,1575.72
175100,2.2492,1575.9
175120,2.2326,1576.08
175140,2.2881,1576.26
175160,2.2675,1576.44
175180,2.255,1576.62
175200,2.224,1576.8
175220,2.2373,1576.98
175240,2.2706,1577.16
175260,2.265,1577.34
175280,2.2566,1577.52
175300,2.267,1577.7
175320,2.2727,1577.88
175340,2.238,1578.06
175360,2.2337,1578.24
175380,2.2356,1578.42
175400,2.2767,1578.6
175420,2.2541,1578.78
175440,2.2991,1578.96
175460,2.2901,1579.14
175480,2.2506,1579.32
175500,2.2697,1579.5
175520,2.2657,1579.68
175540,2.2794,1579.86
175560,2.2602,1580.04
175580,2.2432,1580.22
175600,2.2925,1580.4
175620,2.2576,1580.58
175660,2.2678,1580.94
175680,2.2589,1581.12
175700,2.2634,1581.3
175720,2.2207,1581.48
175740,2.2652,1581.66
175760,2.2671,1581.84
175780,2.2374,1582.02
175800,2.298,1582.2
175820,2.2536,1582.38
175840,2.2639,1582.56
175860,2.2792,1582.74
175880,2.2747,1582.92
175900,2.2406,1583.1
175920,2.2981,1583.28
175940,2.2718,1583.46
175960,2.2752,1583.64
175980,2.2613,1583.82
176000,2.2696,1584
176020,2.1974,1584.18
176040,2.2764,1584.36
176060,2.278,1584.54
176080,2.262,1584.72
176100,2.2093,1584.9
176120,2.2755,1585.08
176140,2.2196,1585.26
176160,2.2449,1585.44
176180,2.2473,1585.62
176200,2.231,1585.8
176220,2.2636,1585.98
176240,2.2564,1586.16
176260,2.2506,1586.34
176280,2.2982,1586.52
176300,2.2703,1586.7
176320,2.2621,1586.88
176340,2.2413,1587.06
176360,2.2635,1587.24
176380,2.2757,1587.42
176400,2.2805,1587.6
176420,2.2643,1587.78
176440,2.2651,1587.96
176460,2.3029,1588.14
176480,2.3102,1588.32
176500,2.2766,1588.5
176520,2.2892,1588.68
176540,2.2568,1588.86
176560,2.2943,1589.04
176580,2.2541,1589.22
176600,2.2771,1589.4
176620,2.25,1589.58
176640,2.2585,1589.76
176680,2.2768,1590.12
176700,2.2345,1590.3
176720,2.2969,1590.48
176740,2.2718,1590.66
176760,2.2835,1590.84
176780,2.2733,1591.02
176800,2.2688,1591.2
176820,2.3147,1591.38
176840,2.2718,1591.56
176860,2.2477,1591.74
176880,2.3025,1591.92
176900,2.293,1592.1
176920,2.2879,1592.28
176940,2.27,1592.46
176960,2.2264,1592.64
176980,2.2861,1592.82
177000,2.2743,1593
177020,2.2569,1593.18
177040,2.3109,1593.36
177060,2.2574,1593.54
177080,2.2676,1593.72
177100,2.2821,1593.9
177120,2.2406,1594.08
177140,2.2613,1594.26
177160,2.3254,1594.44
177180,2.2687,1594.62
177200,2.3103,1594.8
177220,2.3276,1594.98
177240,2.2889,1595.16
177260,2.2848,1595.34
177280,2.3217,1595.52
177300,2.2921,1595.7
177320,2.2804,1595.88
177340,2.2901,1596.06
177360,2.2418,1596.24
177380,2.3232,1596.42
177400,2.3029,1596.6
177420,2.2536,1596.78
177440,2.29,1596.96
177460,2.3145,1597.14
177480,2.2924,1597.32
177500,2.3229,1597.5
177520,2.298,1597.68
177540,2.3301,1597.86
177560,2.3159,1598.04
177580,2.276,1598.22
177600,2.2588,1598.4
177620,2.2694,1598.58
177640,2.2467,1598.76
177660,2.2479,1598.94
177700,2.2265,1599.3
177720,2.2479,1599.48
177740,2.2948,1599.66
177760,2.2646,1599.84
177780,2.3166,1600.02
177800,2.2838,1600.2
177820,2.3064,1600.38
177840,2.3479,1600.56
177860,2.355,1600.74
177880,2.3313,1600.92
177900,2.341,1601.1
177920,2.3145,1601.28
177940,2.3201,1601.46
177960,1.9221,1601.46
177980,1.9083,1601.62
178000,1.9295,1601.78
178020,1.9091,1601.94
178040,1.9101,1602.1
178060,1.8926,1602.26
178080,1.8815,1602.42
178100,1.8893,1602.58
178120,1.8724,1602.74
178140,1.899,1602.9
178160,1.9005,1603.06
178180,1.8856,1603.22
178200,1.8588,1603.38
178220,1.8488,1603.54
178240,1.828,1603.7
178260,1.855,1603.86
178280,1.8713,1604.02
178300,1.8871,1604.18
178320,1.9065,1604.34
178340,1.893,1604.5
178360,1.922,1604.66
178380,1.9403,1604.82
178400,1.9612,1604.98
178420,1.9323,1605.14
178440,1.9554,1605.3
178460,1.9457,1605.46
178480,1.951,1605.62
178500,1.9518,1605.78
178520,1.9441,1605.94
178540,1.9385,1606.1
178560,1.9333,1606.26
178580,1.9004,1606.42
178600,1.8718,1606.58
178620,1.8806,1606.74
178640,1.8859,1606.9
178660,1.892,1607.06
178680,1.8999,1607.22
178700,1.8564,1607.38
178720,1.8541,1607.54
178740,1.8725,1607.7
178760,1.858,1607.86
178780,1.8746,1608.02
178800,1.8837,1608.18
178820,1.9095,1608.34
178840,1.901,1608.5
178860,1.8482,1608.66
178880,1.8303,1608.82
178900,1.8703,1608.98
178920,1.8959,1609.14
178940,1.9504,1609.3
178980,1.9491,1609.62
179000,1.8555,1609.78
179020,1.8626,1609.94
179040,1.8796,1610.1
179060,1.8787,1610.26
179080,1.9097,1610.42
179100,1.9152,1610.58
179120,1.9058,1610.74
179140,1.9193,1610.9
179160,1.8963,1611.06
179180,1.8901,1611.22
179200,1.8649,1611.38
179220,1.8607,1611.54
179240,1.8623,1611.7
179260,1.8708,1611.86
179280,1.8564,1612.02
179300,1.8716,1612.18
179320,1.87,1612.34
179340,1.87,1612.5
179360,1.8532,1612.66
179380,1.8907,1612.82
179400,1.8962,1612.98
179420,1.8627,1613.14
179440,1.8389,1613.3
179460,1.8451,1613.46
179480,1.8725,1613.62
179500,1.8603,1613.78
179520,1.8712,1613.94
179540,1.8715,1614.1
179560,1.8669,1614.26
179580,1.8785,1614.42
179600,1.9011,1614.58
179620,1.9281,1614.74
179640,1.8813,1614.9
179660,1.9023,1615.06
179680,1.8834,1615.22
179700,1.8568,1615.38
179720,1.8739,1615.54
179740,1.8818,1615.7
179760,1.8977,1615.86
179780,1.8757,1616.02
179800,1.8151,1616.18
179820,1.8629,1616.34
179840,1.8808,1616.5
179860,1.8832,1616.66
179880,1.875,1616.82
179900,1.8587,1616.98
179920,1.8593,1617.14
179940,1.8901,1617.3
179960,1.9055,1617.46
180000,1.8918,1617.78
180020,1.8942,1617.94
180040,1.878,1618.1
180060,1.858,1618.26
180080,1.8635,1618.42
180100,1.8631,1618.58
180120,1.8517,1618.74
180140,1.8452,1618.9
180160,1.8928,1619.06
180180,1.8718,1619.22
180200,1.8944,1619.38
180220,1.885,1619.54
180240,1.8858,1619.7
180260,1.8856,1619.86
180280,1.9213,1620.02
180300,1.9048,1620.18
180320,1.8857,1620.34
180340,1.8801,1620.5
180360,1.8956,1620.66
180380,1.888,1620.82
180400,1.8766,1620.98
180420,1.8538,1621.14
180440,1.8622,1621.3
180460,1.8878,1621.46
180480,1.9034,1621.62
180500,1.0853,1621.62
180520,1.069,1621.70931
180540,1.0627,1621.798621
180560,1.0596,1621.887931
180580,1.0582,1621.977241
180600,1.0539,1622.066552
180620,1.0513,1622.155862
180640,1.0498,1622.245172
180660,1.0476,1622.334483
180680,1.0443,1622.423793
180700,1.0464,1622.513103
180720,1.0426,1622.602414
180740,1.0431,1622.691724
180760,1.0414,1622.781034
180780,1.0394,1622.870345
180800,1.0387,1622.959655
180820,1.0371,1623.048966
180840,1.0378,1623.138276
180860,1.0348,1623.227586
180880,1.0327,1623.316897
180900,1.0337,1623.406207
180920,1.0298,1623.495517
180940,1.032,1623.584828
180960,1.0298,1623.674138
180980,1.0272,1623.763448
181000,1.0273,1623.852759
181020,1.0248,1623.942069
181040,1.0255,1624.031379
181060,1.023,1624.12069
181080,1.009,1624.21
181100,1.0079,1624.29931
181120,1.0078,1624.388621
181140,1.0076,1624.477931
181160,1.0058,1624.567241
181180,1.0052,1624.656552
181200,1.0051,1624.745862
181220,1.0058,1624.835172
181240,1.0042,1624.924483
181260,1.0031,1625.013793
181280,1.004,1625.103103
181300,1.0013,1625.192414
181320,1.0014,1625.281724
181340,1.0029,1625.371034
181360,1.0002,1625.460345
181380,1.0003,1625.549655
181400,0.9995,1625.638966
181420,0.9994,1625.728276
181440,0.9995,1625.817586
181460,0.9975,1625.906897
181480,0.9973,1625.996207
181500,0.9969,1626.085517
181520,0.9958,1626.174828
181540,0.9976,1626.264138
181560,0.9959,1626.353448
181580,0.9958,1626.442759
181600,0.9963,1626.532069
181620,0.9929,1626.621379
181640,0.991,1626.71069
181660,0.9752,1626.8
181680,0.974,1626.88931
181700,0.9761,1626.978621
181720,0.9755,1627.067931
181740,0.9747,1627.157241
181760,0.9762,1627.246552
181780,0.9759,1627.335862
181800,0.9756,1627.425172
181820,0.975,1627.514483
181840,0.9757,1627.603793
181860,0.9765,1627.693103
181880,0.9747,1627.782414
181900,0.9727,1627.871724
181920,0.9748,1627.961034
181940,0.9748,1628.050345
181960,0.9742,1628.139655
181980,0.9742,1628.228966
182000,0.9724,1628.318276
182020,0.9707,1628.407586
182040,0.9714,1628.496897
182060,0.9694,1628.586207
182080,0.9729,1628.675517
182100,0.9709,1628.764828
182120,0.9707,1628.854138
182140,0.9706,1628.943448
182160,0.9694,1629.032759
182180,0.9702,1629.122069
182200,0.969,1629.211379
182220,0.9653,1629.30069
182240,0.9519,1629.39
182260,0.9511,1629.47931
182280,0.9503,1629.568621
182300,0.9519,1629.657931
182320,0.9528,1629.747241
182340,0.9491,1629.836552
182360,0.9508,1629.925862
182380,0.9513,1630.015172
182400,0.9507,1630.104483
182420,0.9504,1630.193793
182440,0.95,1630.283103
182460,0.9501,1630.372414
182480,0.9505,1630.461724
182520,0.9502,1630.640345
182540,0.9529,1630.729655
182560,0.9495,1630.818966
182580,0.9502,1630.908276
182600,0.9501,1630.997586
182620,0.9518,1631.086897
182640,0.95,1631.176207
182660,0.95,1631.265517
182680,0.9515,1631.354828
182700,0.9506,1631.444138
182720,0.9482,1631.533448
182740,0.9504,1631.622759
182760,0.9501,1631.712069
182780,0.9499,1631.801379
182800,0.9491,1631.89069
182820,0.945,1631.98
182840,0.9307,1632.06931
182860,0.9302,1632.158621
182880,0.9316,1632.247931
182900,0.9308,1632.337241
182920,0.9302,1632.426552
182940,0.9308,1632.515862
182960,0.9318,1632.605172
182980,0.9308,1632.694483
183000,0.9308,1632.783793
183020,0.9324,1632.873103
183040,0.9326,1632.962414
183060,0.932,1633.051724
183080,0.9312,1633.141034
183100,0.9297,1633.230345
183120,0.9319,1633.319655
183140,0.9326,1633.408966
183160,0.9327,1633.498276
183180,0.9311,1633.587586
183200,0.9304,1633.676897
183220,0.931,1633.766207
183240,0.9313,1633.855517
183260,0.9296,1633.944828
183280,0.9286,1634.034138
183300,0.9298,1634.123448
183320,0.9326,1634.212759
183340,0.9313,1634.302069
183360,0.9302,1634.391379
183380,0.9312,1634.48069
183400,0.922,1634.57
183420,0.9124,1634.65931
183440,0.9129,1634.748621
183460,0.9121,1634.837931
183480,0.9138,1634.927241
183500,0.9132,1635.016552
183520,0.9135,1635.105862
183540,0.9137,1635.195172
183560,0.9133,1635.284483
183580,0.9137,1635.373793
183600,0.9119,1635.463103
183620,0.9123,1635.552414
183640,0.9164,1635.641724
183660,0.9141,1635.731034
183680,0.9117,1635.820345
183700,0.9153,1635.909655
183720,0.9148,1635.998966
183740,0.915,1636.088276
183760,0.9148,1636.177586
183780,0.912,1636.266897
183800,0.914,1636.356207
183820,0.9122,1636.445517
183840,0.9162,1636.534828
183860,0.9135,1636.624138
183880,0.9149,1636.713448
183900,0.9138,1636.802759
183920,0.9142,1636.892069
183940,0.9126,1636.981379
183960,0.9122,1637.07069
183980,0.9071,1637.16
184000,0.8952,1637.24931
184020,0.8952,1637.338621
184040,0.8968,1637.427931
184060,0.8948,1637.517241
184080,0.8944,1637.606552
184100,0.8988,1637.695862
184120,0.8966,1637.785172
184140,0.898,1637.874483
184160,0.895,1637.963793
184180,0.8982,1638.053103
184200,0.8986,1638.142414
184220,0.8993,1638.231724
184240,0.8995,1638.321034
184260,0.8966,1638.410345
184280,0.9,1638.499655
184300,0.8985,1638.588966
184320,0.8976,1638.678276
184340,0.899,1638.767586
184360,0.8981,1638.856897
184380,0.8993,1638.946207
184400,0.8985,1639.035517
184420,0.8998,1639.124828
184440,0.8991,1639.214138
184460,0.8967,1639.303448
184480,0.9002,1639.392759
184500,0.8972,1639.482069
184540,0.8953,1639.66069
184560,0.898,1639.75
184580,0.8914,1639.83931
184600,0.8775,1639.928621
184620,0.8769,1640.017931
184640,0.8793,1640.107241
184660,0.8839,1640.196552
184680,0.8822,1640.285862
184700,0.8819,1640.375172
184720,0.8819,1640.464483
184740,0.8834,1640.553793
184760,0.8813,1640.643103
184780,0.8822,1640.732414
184800,0.8835,1640.821724
184820,0.8824,1640.911034
184840,0.885,1641.000345
184860,0.8833,1641.089655
184880,0.8836,1641.178966
184900,0.8843,1641.268276
184920,0.8838,1641.357586
184940,0.8818,1641.446897
184960,0.8821,1641.536207
184980,0.8854,1641.625517
185000,0.8857,1641.714828
185020,0.8838,1641.804138
185040,0.8837,1641.893448
185060,0.8839,1641.982759
185080,0.8852,1642.072069
185100,0.884,1642.161379
185120,0.8845,1642.25069
185140,0.8838,1642.34


==> figs/tab-experimental-0.5B-all.csv <==
name,ARC-e,ARC-c,HellaSwag,WinoGrande,PIQA,SciQ,BoolQ,TruthfulQA MC1,TruthfulQA MC2,TruthfulQA zh MC2,MMLU,CMMLU,C-Eval Valid,SocialIQA,AVG
Pythia-410M,45.9,24.5,40.6,53.7,66.9,72.4,60.3,23.7,41.2,47.9,23.6,25.3,23,32.9,41.56
OPT-350M,40.1,23.7,36.8,52.3,64.3,68.5,57.6,23.3,40.8,47.3,23.1,25.4,22.5,32.9,39.9
bloom-560M,41.8,23.7,36.9,51.7,65,71.7,53.3,25,42.4,41.6,23,25.3,23,34.2,39.9
MobiLlama-0.5B,46,26.6,51.1,53.4,70.9,76.4,55.7,23.3,37.5,42,24.9,25.3,21.6,32.9,41.97
OpenELM-450M,48.1,27.6,54,58,72.3,79.4,55.8,24.8,40.2,47.5,25.9,24.9,22.7,32.8,43.86
SmolLM-360M,63.8,36,53.5,56.8,71.5,84.2,55.4,24.6,37.9,47.4,25.8,25.4,25.7,32.9,45.78
Qwen1.5-0.5B,52.3,29.4,49.2,55.7,69.5,82.5,49.5,23.6,38.3,41.3,36.5,47.4,49.9,33.3,47.03
LaMini-GPT-774M,53.2,27.7,45,56.4,69.3,83.6,71.8,22.8,40.3,48.5,26.6,25.3,23.1,32.8,44.74
Cerebras-GPT-590M,41.2,23.5,32.3,49.8,62.8,68.2,59.2,25.1,44.1,47.5,23.1,25.3,22.9,33.1,39.86
PhoneLM-0.5B,60.4,31.6,54,57.9,73.3,85.1,60.7,21.9,36.5,43,25.4,24.6,23.6,42.5,45.75


==> figs/tab-experimental-0.5B-other.csv <==
name,TruthfulQA MC1,TruthfulQA MC2,TruthfulQA zh MC2,MMLU,CMMLU,C-Eval Valid,SocialIQA
Pythia-410M,23.7,41.2,47.9,23.6,25.3,23,32.9
OPT-350M,23.3,40.8,47.3,23.1,25.4,22.5,32.9
bloom-560M,25,42.4,41.6,23,25.3,23,34.2
MobiLlama-0.5B,23.3,37.5,42,24.9,25.3,21.6,32.9
OpenELM-450M,24.8,40.2,47.5,25.9,24.9,22.7,32.8
SmolLM-360M,24.6,37.9,47.4,25.8,25.4,25.7,32.9
Qwen1.5-0.5B,23.6,38.3,41.3,36.5,47.4,49.9,33.3
LaMini-GPT-774M,22.8,40.3,48.5,26.6,25.3,23.1,32.8
Cerebras-GPT-590M,25.1,44.1,47.5,23.1,25.3,22.9,33.1
PhoneLM-0.5B,21.9,36.5,43,25.4,24.6,23.6,42.5


==> figs/tab-experimental-0.5B-select.csv <==
name,ARC-e,ARC-c,HellaSwag,WinoGrande,PIQA,SciQ,BoolQ,AVG
Pythia-410M,45.9,24.5,40.6,53.7,66.9,72.4,60.3,52.04
OPT-350M,40.1,23.7,36.8,52.3,64.3,68.5,57.6,49.04
bloom-560M,41.8,23.7,36.9,51.7,65,71.7,53.3,49.16
MobiLlama-0.5B,46,26.6,51.1,53.4,70.9,76.4,55.7,54.3
OpenELM-450M,48.1,27.6,54,58,72.3,79.4,55.8,56.46
SmolLM-360M,63.8,36,53.5,56.8,71.5,84.2,55.4,60.17
Qwen1.5-0.5B,52.3,29.4,49.2,55.7,69.5,82.5,49.5,55.44
LaMini-GPT-774M,53.2,27.7,45,56.4,69.3,83.6,71.8,58.14
Cerebras-GPT-590M,41.2,23.5,32.3,49.8,62.8,68.2,59.2,48.14
PhoneLM-0.5B,60.4,31.6,54,57.9,73.3,85.1,60.7,60.43


==> figs/tab-experimental-1.5B-all.csv <==
name,ARC-e,ARC-c,HellaSwag,WinoGrande,PIQA,SciQ,BoolQ,TruthfulQA MC1,TruthfulQA MC2,TruthfulQA zh MC2,MMLU,CMMLU,C-Eval Valid,SocialIQA,AVG
Pythia-1.4B,53.9,28.3,52,57.2,71.1,79.2,63.2,22.8,38.9,44.9,24.4,25.3,23,33.6,44.13
OPT-1.3B,51.3,28,53.7,59,71,78.1,57.2,24.1,38.7,47,25.2,25.3,23,32.7,43.88
BLOOM-1.1B,45.4,25.6,43,54.9,67.2,74.6,59.1,25.3,41.8,40.5,24,25.4,24.1,33.5,41.74
TinyLlama-1.1B,55.7,31,59.1,58.9,73,82.3,58.6,22,37.3,42.6,24.9,24.7,24.2,32.9,44.8
MobileLLaMA-1.4B,55.8,30.3,56.1,59.4,73,81.9,56.7,21.7,34.8,43.5,24.5,25.2,23.1,33,44.21
MobiLlama-1B,56.4,31.7,62.2,59.3,74.8,82.8,60.3,21.7,35.2,41.6,25.4,25.4,25.3,32.9,45.36
OpenELM-1.1B,55.4,32.3,64.8,61.7,75.6,83.6,63.6,22.2,37,47.3,25.3,25.3,23.4,32.7,46.44
DCLM-1B,74.8,41.2,53.6,66.3,77,94,71.4,22.8,36.5,43.8,46.5,30.6,29.3,44.3,52.29
SmolLM-1.7B,76.4,43.5,49.6,60.9,75.8,93.2,66,24.4,38.5,44.8,27.7,25.2,24.5,43.6,49.58
Qwen1.5-1.8B,59.1,34.7,60.9,60.5,74.2,89.4,66.5,25.8,39.4,42.3,45.4,59.1,61.1,32.9,53.66
LaMini-GPT-1.5B,61.4,35,51.3,57.8,72.1,88.1,77.2,26.2,42.5,47.4,34.6,25.2,23.3,32.6,48.19
Galactica-1.3B,58.6,30.5,41,54.4,63.8,87.7,62,24.8,41.4,47.1,27.7,25.2,22.7,32.5,44.24
StableLM2-1.6B,60.3,39.2,68.8,64.1,75.1,76.9,80,30.6,45.1,48.8,41.1,30.3,31.6,32.9,51.77
Cerebras-GPT-1.3B,45.8,25.3,38.4,51.9,66.8,73,59.3,24.5,42.7,46.2,23,25.3,23,32.8,41.29
MiniCPM-1B,62.9,38.1,67.5,63.7,75.1,91,70.5,23.1,36.9,37.4,44.9,47.4,47,32.6,52.72
MiniCPM-2B,69,42.7,67.2,63.9,76.1,92.5,74.6,25.2,40.5,41.8,45.6,44.4,43.2,32.9,54.26
Gemma-2B,72.3,42,71.4,65.2,78.4,91.4,69.9,22.2,33.1,43.6,32.9,28.4,26.1,33,50.71
Gemma2-2B,80.3,46.9,55,68.7,78.7,96,73.6,24.1,36.2,41.3,49.6,34.5,35,51.2,55.08
PhoneLM-1.5B,66.5,39.9,65.9,61.9,75.7,88.3,66.3,20.9,33.3,46.1,25.8,24.7,25.9,43.5,48.91


==> figs/tab-experimental-1.5B-other.csv <==
name,size,TruthfulQA MC1,TruthfulQA MC2,TruthfulQA zh MC2,MMLU,CMMLU,C-Eval Valid,SocialIQA
Pythia-1.4B,1.4B,22.8,38.9,44.9,24.4,25.3,23,33.6
OPT-1.3B,1.3B,24.1,38.7,47,25.2,25.3,23,32.7
BLOOM-1.1B,1.1B,25.3,41.8,40.5,24,25.4,24.1,33.5
TinyLlama-1.1B,1.1B,22,37.3,42.6,24.9,24.7,24.2,32.9
MobileLLaMA-1.4B,1.4B,21.7,34.8,43.5,24.5,25.2,23.1,33
MobiLlama-1B,1.0B,21.7,35.2,41.6,25.4,25.4,25.3,32.9
OpenELM-1.1B,1.1B,22.2,37,47.3,25.3,25.3,23.4,32.7
DCLM-1B,1.0B,22.8,36.5,43.8,46.5,30.6,29.3,44.3
SmolLM-1.7B,1.7B,24.4,38.5,44.8,27.7,25.2,24.5,43.6
Qwen1.5-1.8B,1.8B,25.8,39.4,42.3,45.4,59.1,61.1,32.9
LaMini-GPT-1.5B,1.5B,26.2,42.5,47.4,34.6,25.2,23.3,32.6
Galactica-1.3B,1.3B,24.8,41.4,47.1,27.7,25.2,22.7,32.5
StableLM2-1.6B,1.6B,30.6,45.1,48.8,41.1,30.3,31.6,32.9
Cerebras-GPT-1.3B,1.3B,24.5,42.7,46.2,23,25.3,23,32.8
MiniCPM-1B,1.0B,23.1,36.9,37.4,44.9,47.4,47,32.6
MiniCPM-2B,2.0B,25.2,40.5,41.8,45.6,44.4,43.2,32.9
Gemma-2B,2.0B,22.2,33.1,43.6,32.9,28.4,26.1,33
Gemma2-2B,2.0B,24.1,36.2,41.3,49.6,34.5,35,51.2
PhoneLM-1.5B,1.5B,20.9,33.3,46.1,25.8,24.7,25.9,43.5


==> figs/tab-experimental-1.5B-select.csv <==
name,ARC-e,ARC-c,HellaSwag,WinoGrande,PIQA,SciQ,BoolQ,AVG
Pythia-1.4B,53.9,28.3,52,57.2,71.1,79.2,63.2,57.84
OPT-1.3B,51.3,28,53.7,59,71,78.1,57.2,56.9
BLOOM-1.1B,45.4,25.6,43,54.9,67.2,74.6,59.1,52.83
TinyLlama-1.1B,55.7,31,59.1,58.9,73,82.3,58.6,59.8
MobileLLaMA-1.4B,55.8,30.3,56.1,59.4,73,81.9,56.7,59.03
MobiLlama-1B,56.4,31.7,62.2,59.3,74.8,82.8,60.3,61.07
OpenELM-1.1B,55.4,32.3,64.8,61.7,75.6,83.6,63.6,62.43
DCLM-1B,74.8,41.2,53.6,66.3,77,94,71.4,68.33
SmolLM-1.7B,76.4,43.5,49.6,60.9,75.8,93.2,66,66.49
Qwen1.5-1.8B,59.1,34.7,60.9,60.5,74.2,89.4,66.5,63.61
LaMini-GPT-1.5B,61.4,35,51.3,57.8,72.1,88.1,77.2,63.27
Galactica-1.3B,58.6,30.5,41,54.4,63.8,87.7,62,56.86
StableLM2-1.6B,60.3,39.2,68.8,64.1,75.1,76.9,80,66.34
Cerebras-GPT-1.3B,45.8,25.3,38.4,51.9,66.8,73,59.3,51.5
MiniCPM-1B,62.9,38.1,67.5,63.7,75.1,91,70.5,66.97
MiniCPM-2B,69,42.7,67.2,63.9,76.1,92.5,74.6,69.43
Gemma-2B,72.3,42,71.4,65.2,78.4,91.4,69.9,70.09
Gemma2-2B,80.3,46.9,55,68.7,78.7,96,73.6,71.31
PhoneLM-1.5B,66.5,39.9,65.9,61.9,75.7,88.3,66.3,66.36


==> figs/tab-motivation-100_200M-loss.csv <==
ID,size(real),hidden,intermediate,llayers,activation,q_heads,kv_heads,loss,prefilling(tokens/s),decoding(tokens/s)
1,201.32,2048,5460,2,relu,16,16,4.21,726.44,430.06 
2,201.32,2048,5460,2,silu,16,16,4.21,552.06,325.93 
3,188.76,1536,4096,4,relu,16,16,3.94,706.14,391.36 
4,188.76,1536,4096,4,silu,16,16,3.91,683.97,351.09 
5,199.78,1024,2688,12,relu,16,16,3.89,559.80,225.88 
6,199.78,1024,2688,12,relu,4,4,3.87,533.00,222.27 
7,199.78,1024,2688,12,relu,16,4,3.89,546.76,215.04 
8,199.78,1024,2688,12,silu,16,16,3.85,461.42,178.95 
9,199.78,1024,2688,12,silu,4,4,3.86,427.38,162.85 
10,199.78,1024,2688,12,silu,16,4,3.86,412.81,160.71 
11,182.20,704,1856,25,relu,16,16,4.02,489.62,144.05 
12,182.20,704,1856,25,relu,4,4,3.95,505.01,139.14 
13,182.20,704,1856,25,relu,16,4,3.98,554.88,131.29 
14,182.20,704,1856,25,silu,16,16,3.98,487.49,124.17 
15,182.20,704,1856,25,silu,4,4,3.95,391.94,103.51 
16,182.20,704,1856,25,silu,16,4,3.94,448.85,98.58 
17,187.61,576,1536,40,relu,16,16,4.11,430.52,119.42 
18,187.61,576,1536,40,silu,16,16,4.13,407.08,88.21 
1,106.73,1280,2096,3,relu,16,16,3.76,916.70,455.32 
2,106.73,1280,2096,3,silu,16,16,3.81,877.19,424.08 
3,101.42,768,2046,9,relu,16,16,3.70,742.85,258.56 
4,101.42,768,2046,9,relu,4,4,3.67,784.94,266.68 
5,101.42,768,2046,9,relu,16,4,3.66,871.94,260.37 
6,101.42,768,2046,9,silu,16,16,3.69,788.95,260.03 
7,101.42,768,2046,9,silu,4,4,3.66,773.27,255.42 
8,101.42,768,2046,9,silu,16,4,3.65,853.46,252.71 
9,99.54,704,1856,11,relu,16,16,3.65,720.98,228.11 
10,99.54,704,1856,11,silu,16,16,3.64,753.61,228.03 
11,100.00,576,1536,18,relu,16,16,3.68,601.56,154.59 
12,100.00,576,1536,18,relu,4,4,3.59,652.11,164.05 
13,100.00,576,1536,18,relu,16,4,3.66,705.54,153.85 
14,100.00,576,1536,18,silu,16,16,3.67,614.41,151.98 
15,100.00,576,1536,18,silu,4,4,3.66,640.13,160.48 
16,100.00,576,1536,18,silu,16,4,3.67,691.67,150.15 
17,101.06,448,1184,33,relu,16,16,3.68,469.89,89.48 
18,101.06,448,1184,33,silu,16,16,3.67,481.58,87.70 

==> figs/tab-pretraining-nas-latency-0.5B.csv <==
hidden,intermediate,layers,prefill(token/s),decode(token/s)
1536,3840,16,235.74,107.863
1408,3584,18,233.443,101.486
1280,3840,20,231.691,96.2245
1152,4608,22,218.525,88.1659
1024,4864,24,224.538,85.7638
896,5632,25,226.877,93.7234


==> figs/tab-pretraining-nas-latency-1.5B.csv <==
hidden,intermediate,layers,prefill(token/s),decode(token/s)
2048,12288,16,70.75,55.12
2560,7680,18,64.98,60.6
2560,6816,19,81.47,58.08
2048,10240,19,68.52,54.48
1792,10752,21,65.42,50.18
2048,8192,22,67.1,54.04
1792,8960,25,63.29,48.63

==> figs/tab-pretraining-trainingdata-sft.csv <==
dataset ,token
ultrachat,1.775B
MathInstruct,65.25M
Evol-Instruct-Code-80k-v1,30.25M
oasst2,42.25M
openhermes,77.25M
commitpackft,0.35B
SlimOrca,209.75M
Magicoder-OSS-Instruct-75K,43.5M
total,2.59B


==> figs/tab-pretraining-trainingdata-stage1.csv <==
dataset ,token
dclm ,1.35T
starcoderdata ,112.75B
open-web-math ,13.25B
dolma-arxiv ,29B
dolma-algebraic ,12.75B
total ,1.5T


==> figs/tab-pretraining-trainingdata-stage2.csv <==
dataset ,token
dolma-pes2o,2.35B
xlam_function_calling,48.25M
the-stack-smol,0.95B
dolma-arxiv,2.325B
ultrachat,1.775B
MathInstruct,65.25M
Evol-Instruct-Code-80k-v1,30.25M
starcoderdata,1.575B
oasst2,42.25M
openhermes,77.25M
commitpackft,0.35B
Magicoder-OSS-Instruct-75K,43.5M
dclm,10B
glaive-function-calling,57.5M
SlimOrca,209.75M
total,20B

